Lessons Learned from Data-Driven Building Control Experiments: Contrasting Gaussian Process-based MPC, Bilevel DeePC, and Deep Reinforcement Learning

This manuscript offers the perspective of experimentalists on a number of modern data-driven techniques: model predictive control relying on Gaussian processes, adaptive data-driven control based on behavioral theory, and deep reinforcement learning. These techniques are compared in terms of data requirements, ease of use, computational burden, and robustness in the context of real-world applications. Our remarks and observations stem from a number of experimental investigations carried out in the field of building control in diverse environments, from lecture halls and apartment spaces to a hospital surgery center. The final goal is to support others in identifying what technique is best suited to tackle their own problems.

==> CDC-2022 - Contrasting Data-Driven Techniques/data/CDC_2022_hospital_data.csv <==
time,room_1_temp,room_2_temp,room_3_temp,AHU_1_valve_POS,AHU_2_valve_POS,AHU_3_valve_POS
2021-11-12 00:08:00,18.82,19.66,20.4,61.2,61.4,65.8
2021-11-12 00:18:00,18.76,19.595,20.33,59.9,60.9,67.6
2021-11-12 00:28:00,18.7,19.53,20.33,63.4,61.1,63.8
2021-11-12 00:38:00,18.63,19.53,20.27,66.1,60.6,61.7
2021-11-12 00:48:00,18.63,19.53,20.21,66.8,60.6,61.0
2021-11-12 00:58:00,18.57,19.47,20.21,67.3,60.6,60.6
2021-11-12 01:08:00,18.51,19.41,20.21,67.5,60.5,60.4
2021-11-12 01:18:00,18.45,19.35,20.15,65.8,60.7,61.9
2021-11-12 01:28:00,18.45,19.35,20.08,60.6,62.6,65.2
2021-11-12 01:38:00,18.38,19.35,20.08,68.0,60.5,59.9
2021-11-12 01:48:00,18.38,19.28,20.08,68.1,60.4,59.9
2021-11-12 01:58:00,18.26,19.22,20.08,68.0,60.4,60.1
2021-11-12 02:08:00,18.32,19.16,19.96,68.0,60.3,60.1
2021-11-12 02:18:00,18.26,19.22,19.9,57.1,60.7,60.1
2021-11-12 02:28:00,18.2,19.16,19.96,57.2,60.7,59.9
2021-11-12 02:38:00,18.26,19.16,19.9,56.9,60.8,60.1
2021-11-12 02:48:00,18.32,19.16,19.9,57.2,61.1,59.6
2021-11-12 02:58:00,18.38,19.16,19.83,57.1,61.0,59.7
2021-11-12 03:08:00,18.32,19.16,19.96,57.3,60.9,59.7
2021-11-12 03:18:00,18.26,19.1,19.83,57.2,60.7,60.0
2021-11-12 03:28:00,18.2,19.03,19.83,57.4,60.7,59.7
2021-11-12 03:38:00,18.13,18.97,19.77,57.4,60.6,59.8
2021-11-12 03:48:00,18.07,18.91,19.71,57.6,60.7,59.5
2021-11-12 03:58:00,18.13,18.91,19.77,57.8,60.9,59.2
2021-11-12 04:08:00,18.13,18.97,19.71,57.6,61.0,59.3
2021-11-12 04:18:00,18.13,18.97,19.71,57.7,60.8,59.3
2021-11-12 04:28:00,18.07,18.91,19.71,57.7,60.8,59.4
2021-11-12 04:38:00,18.01,18.85,19.65,57.7,60.6,59.6
2021-11-12 04:48:00,17.95,18.78,19.65,57.8,60.4,59.6
2021-11-12 04:58:00,17.88,18.78,19.65,53.9,59.2,54.5
2021-11-12 05:08:00,18.01,18.78,19.65,53.9,59.4,54.3
2021-11-12 05:18:00,18.07,18.85,19.65,53.9,59.4,54.3
2021-11-12 05:28:00,18.01,18.85,19.58,53.9,59.3,54.5
2021-11-12 05:38:00,18.01,18.78,19.58,57.9,60.7,59.3
2021-11-12 05:48:00,17.95,18.72,19.58,57.9,60.6,59.3
2021-11-12 05:58:00,17.88,18.66,19.52,57.9,60.5,59.4
2021-11-12 06:08:00,17.88,18.66,19.58,57.9,60.5,59.4
2021-11-12 06:18:00,17.95,18.6,19.52,58.2,60.6,59.0
2021-11-12 06:28:00,18.07,18.66,19.46,58.3,60.8,58.8
2021-11-12 06:38:00,18.13,18.66,19.52,58.3,60.7,58.9
2021-11-12 06:48:00,18.13,18.66,19.52,69.2,60.5,58.6
2021-11-12 06:58:00,18.07,18.6,19.46,69.2,60.3,58.8
2021-11-12 07:08:00,18.01,18.6,19.46,69.2,60.3,58.9
2021-11-12 07:18:00,18.13,18.66,19.46,69.3,60.4,58.8
2021-11-12 07:28:00,18.13,18.85,19.52,71.8,60.6,66.8
2021-11-12 07:38:00,18.13,18.78,19.58,72.2,60.8,66.3
2021-11-12 07:48:00,18.13,18.85,19.52,72.7,60.8,65.8
2021-11-12 07:58:00,18.2,18.97,19.58,72.3,60.8,66.1
2021-11-12 08:08:00,18.2,19.03,19.71,75.0,61.2,74.1
2021-11-12 08:18:00,18.2,19.03,19.96,75.1,61.4,73.9
2021-11-12 08:28:00,18.32,19.03,19.96,75.3,61.5,73.6
2021-11-12 08:38:00,18.38,19.22,19.77,75.4,61.5,73.6
2021-11-12 08:48:00,18.51,19.28,19.58,75.1,61.4,73.8
2021-11-12 08:58:00,18.57,19.35,19.71,74.7,61.4,74.2
2021-11-12 09:08:00,18.63,19.41,19.71,74.9,61.5,73.9
2021-11-12 09:18:00,18.7,19.41,19.71,74.8,61.6,73.9
2021-11-12 09:28:00,18.88,19.53,19.77,74.0,80.2,67.5
2021-11-12 09:38:00,18.88,19.47,19.77,69.3,82.8,69.6
2021-11-12 09:48:00,18.88,19.47,19.77,68.5,83.8,69.4
2021-11-12 09:58:00,18.95,19.53,19.71,74.1,80.5,67.2
2021-11-12 10:08:00,19.01,19.53,19.77,76.2,81.8,75.3
2021-11-12 10:18:00,19.13,19.595,19.77,52.1,60.8,40.5
2021-11-12 10:28:00,19.2,19.66,19.9,76.2,81.5,75.6
2021-11-12 10:38:00,19.07,19.66,19.83,75.6,81.6,76.1
2021-11-12 10:48:00,19.07,19.66,19.77,90.0,84.5,40.0
2021-11-12 10:58:00,19.07,19.66,19.83,79.7,83.5,81.8
2021-11-12 11:08:00,19.26,19.78,19.9,82.1,85.2,77.6
2021-11-12 11:18:00,19.32,19.85,19.9,40.0,40.0,40.0
2021-11-12 11:28:00,19.57,19.91,20.08,40.0,40.0,40.0
2021-11-12 11:38:00,19.63,19.97,20.21,83.7,86.8,86.3
2021-11-12 11:48:00,19.63,20.03,20.15,89.7,89.6,89.5
2021-11-12 11:58:00,19.45,19.97,20.08,40.0,40.0,40.0
2021-11-12 12:08:00,19.51,19.97,20.02,40.0,40.0,40.0
2021-11-12 12:18:00,19.63,20.03,20.21,40.0,40.0,40.0
2021-11-12 12:28:00,19.82,20.16,20.33,40.0,40.0,40.0
2021-11-12 12:38:00,19.95,20.28,20.46,89.7,89.4,89.6
2021-11-12 12:48:00,19.82,20.28,20.46,40.0,40.0,40.0
2021-11-12 12:58:00,19.76,20.47,20.4,40.0,40.0,40.0
2021-11-12 13:08:00,19.82,20.53,20.52,40.0,40.0,40.0
2021-11-12 13:18:00,19.88,20.6,20.52,40.0,40.0,40.0
2021-11-12 13:28:00,19.88,20.66,20.65,40.0,40.0,40.5
2021-11-12 13:38:00,19.95,20.78,20.71,40.0,40.0,42.7
2021-11-12 13:48:00,20.07,20.85,20.83,40.0,40.0,45.8
2021-11-12 13:58:00,20.2,20.97,20.96,40.0,44.0,48.2
2021-11-12 14:08:00,20.2,20.97,20.96,90.0,65.4,63.9
2021-11-12 14:18:00,20.13,20.85,20.9,90.0,90.0,66.8
2021-11-12 14:28:00,19.95,20.72,20.71,40.0,40.0,43.3
2021-11-12 14:38:00,20.01,20.78,20.9,40.0,40.0,44.4
2021-11-12 14:48:00,20.2,20.85,20.9,90.0,90.0,66.9
2021-11-12 14:58:00,20.13,20.85,20.96,40.0,42.5,49.3
2021-11-12 15:08:00,20.26,20.91,21.02,40.0,44.0,49.1
2021-11-12 15:18:00,20.26,20.97,21.02,40.0,44.1,49.8
2021-11-12 15:28:00,20.32,20.97,21.02,90.0,45.4,63.9
2021-11-12 15:38:00,20.2,21.1,21.02,83.0,44.2,63.9
2021-11-12 15:48:00,20.07,21.1,21.08,81.5,43.9,90.0
2021-11-12 15:58:00,20.01,21.1,21.02,90.0,44.0,64.1
2021-11-12 16:08:00,20.01,21.16,21.02,90.0,44.4,63.9
2021-11-12 16:18:00,19.95,21.1,21.02,90.0,44.0,63.9
2021-11-12 16:28:00,19.95,21.1,21.02,50.1,43.8,52.2
2021-11-12 16:38:00,19.95,21.16,21.02,90.0,44.3,63.9
2021-11-12 16:48:00,19.95,21.22,21.08,51.8,44.3,63.8
2021-11-12 16:58:00,19.95,21.22,21.08,51.9,44.2,63.8
2021-11-12 17:08:00,19.88,21.16,21.08,90.0,43.7,54.3
2021-11-12 17:18:00,19.82,21.03,21.02,90.0,44.1,54.4
2021-11-12 17:28:00,19.82,20.97,21.02,90.0,45.2,63.8
2021-11-12 17:38:00,19.76,20.97,20.96,90.0,90.0,54.3
2021-11-12 17:48:00,19.76,20.97,20.96,50.4,44.0,63.7
2021-11-12 17:58:00,19.76,20.97,20.96,90.0,90.0,54.3
2021-11-12 18:08:00,19.76,20.91,20.83,50.3,90.0,54.3
2021-11-12 18:18:00,19.76,20.78,20.83,82.3,85.8,65.2
2021-11-12 18:28:00,19.69666666666667,20.78,20.83,50.2,90.0,68.6
2021-11-12 18:38:00,19.633333333333333,20.72,20.71,80.2,66.4,86.7
2021-11-12 18:48:00,19.57,20.66,20.58,77.5,72.4,83.4
2021-11-12 18:58:00,19.51,20.66,20.46,77.4,63.1,81.3
2021-11-12 19:08:00,19.57,20.6,20.4,77.5,63.2,81.1
2021-11-12 19:18:00,19.38,20.47,20.4,76.3,63.0,82.4
2021-11-12 19:28:00,19.26,20.53,20.33,72.1,74.2,75.5
2021-11-12 19:38:00,19.2,20.47,20.21,77.7,63.2,80.8
2021-11-12 19:48:00,19.13,20.47,20.15,74.5,81.5,65.8
2021-11-12 19:58:00,19.13,20.41,20.08,75.5,62.3,72.6
2021-11-12 20:08:00,19.07,20.35,20.08,75.3,62.2,72.9
2021-11-12 20:18:00,19.01,20.28,20.02,75.2,62.1,73.0
2021-11-12 20:28:00,19.01,20.28,20.02,75.2,62.0,73.2
2021-11-12 20:38:00,18.95,20.28,19.96,75.2,62.0,73.2
2021-11-12 20:48:00,18.88,20.22,19.9,75.1,62.0,73.3
2021-11-12 20:58:00,18.82,20.22,19.9,75.0,61.9,73.5
2021-11-12 21:08:00,18.82,20.16,19.83,75.0,61.8,73.5
2021-11-12 21:18:00,18.76,20.1,19.77,75.0,61.8,73.6
2021-11-12 21:28:00,18.7,20.1,19.77,74.9,61.7,73.7
2021-11-12 21:38:00,18.7,20.03,19.77,75.0,61.7,73.7
2021-11-12 21:48:00,18.63,20.03,19.71,75.0,61.7,73.7
2021-11-12 21:58:00,18.63,20.03,19.65,74.9,61.7,73.8
2021-11-12 22:08:00,18.57,19.97,19.65,74.5,62.0,62.8
2021-11-12 22:18:00,18.57,19.91,19.58,74.1,61.8,63.3
2021-11-12 22:28:00,18.51,19.85,19.58,74.3,61.8,63.2
2021-11-12 22:38:00,18.51,19.85,19.46,75.0,62.2,62.0
2021-11-12 22:48:00,18.38,19.85,19.4,73.2,61.4,64.7
2021-11-12 22:58:00,18.38,19.78,19.46,72.3,61.1,65.8
2021-11-12 23:08:00,18.38,19.78,19.4,68.9,61.1,58.4
2021-11-12 23:18:00,18.45,19.78,19.4,68.6,61.3,58.4
2021-11-12 23:28:00,18.45,19.78,19.46,68.9,61.1,58.4
2021-11-12 23:38:00,18.38,19.72,19.4,69.1,60.9,58.4
2021-11-12 23:48:00,18.32,19.66,19.4,69.1,60.8,58.5
2021-11-12 23:58:00,18.26,19.755000000000003,19.27,51.9,82.6,53.9
2021-11-13 00:08:00,18.82,19.85,19.52,68.7,61.6,58.1
2021-11-13 00:18:00,19.13,20.03,19.77,68.1,61.8,58.6
2021-11-13 00:28:00,19.26,20.22,20.02,69.2,61.9,57.3
2021-11-13 00:38:00,19.57,20.41,20.33,59.1,62.5,66.9
2021-11-13 00:48:00,19.82,20.47,20.71,59.4,61.9,67.1
2021-11-13 00:58:00,19.95,20.53,20.77,73.9,54.3,60.2
2021-11-13 01:08:00,19.45,20.28,20.65,58.1,62.1,68.2
2021-11-13 01:18:00,18.76,19.91,19.77,67.1,60.7,60.6
2021-11-13 01:28:00,18.51,19.66,19.46,63.7,62.4,62.2
2021-11-13 01:38:00,18.45,19.616666666666667,19.33,52.8,82.8,52.8
2021-11-13 01:48:00,18.38,19.57333333333333,19.27,57.5,62.3,58.1
2021-11-13 01:58:00,18.45,19.53,19.27,58.6,60.9,58.3
2021-11-13 02:08:00,18.32,19.47,19.21,57.6,61.0,59.3
2021-11-13 02:18:00,18.2,19.41,19.08,57.4,60.8,59.6
2021-11-13 02:28:00,18.13,19.28,18.96,56.9,60.6,60.4
2021-11-13 02:38:00,18.13,19.28,18.96,56.2,60.4,61.3
2021-11-13 02:48:00,18.13,19.22,18.96,56.1,60.4,61.3
2021-11-13 02:58:00,18.13,19.28,18.96,56.2,60.5,61.2
2021-11-13 03:08:00,18.13,19.22,18.9,57.8,62.0,58.0
2021-11-13 03:18:00,18.13,19.22,19.02,57.7,62.0,58.2
2021-11-13 03:28:00,18.07,19.22,18.9,54.0,60.3,53.4
2021-11-13 03:38:00,17.95,19.1,18.77,54.0,59.9,53.7
2021-11-13 03:48:00,17.88,19.03,18.71,54.0,59.5,54.1
2021-11-13 03:58:00,17.88,18.97,18.65,54.0,59.6,54.0
2021-11-13 04:08:00,17.82,18.97,18.65,54.0,59.7,54.0
2021-11-13 04:18:00,17.88,18.97,18.65,54.0,59.7,54.0
2021-11-13 04:28:00,17.88,18.97,18.65,54.0,59.7,54.0
2021-11-13 04:38:00,17.82,18.91,18.58,53.9,59.7,53.9
2021-11-13 04:48:00,17.82,18.91,18.58,53.9,59.7,54.0
2021-11-13 04:58:00,17.82,18.91,18.58,53.9,59.7,54.0
2021-11-13 05:08:00,17.82,18.91,18.65,53.9,59.7,54.0
2021-11-13 05:18:00,17.82,18.91,18.58,56.0,59.9,61.9
2021-11-13 05:28:00,17.76,18.85,18.52,56.4,59.9,61.5
2021-11-13 05:38:00,17.7,18.85,18.46,62.7,60.2,65.5
2021-11-13 05:48:00,17.7,18.78,18.46,61.6,60.3,66.6
2021-11-13 05:58:00,17.76,18.85,18.52,61.0,60.5,66.9
2021-11-13 06:08:00,17.82,18.85,18.52,60.3,60.7,67.4
2021-11-13 06:18:00,17.88,18.91,18.58,60.2,60.6,67.6
2021-11-13 06:28:00,17.88,18.91,18.58,59.7,60.5,68.2
2021-11-13 06:38:00,17.88,18.91,18.52,70.9,60.2,68.2
2021-11-13 06:48:00,17.82,18.85,18.52,71.0,60.1,68.1
2021-11-13 06:58:00,17.7,18.85,18.46,71.0,60.2,68.1
2021-11-13 07:08:00,17.76,18.85,18.46,71.2,60.4,67.7
2021-11-13 07:18:00,17.82,18.85,18.46,69.4,75.1,65.9
2021-11-13 07:28:00,17.88,18.91,18.52,68.6,73.9,67.9
2021-11-13 07:38:00,17.82,18.91,18.58,68.2,75.4,66.8
2021-11-13 07:48:00,17.82,18.91,18.52,75.3,62.0,73.1
2021-11-13 07:58:00,17.82,18.91,18.52,74.0,77.3,70.4
2021-11-13 08:08:00,17.88,18.91,18.52,74.0,77.3,70.4
2021-11-13 08:18:00,17.88,18.91,18.58,74.3,75.3,72.1
2021-11-13 08:28:00,17.95,18.97,18.58,73.1,78.6,70.1
2021-11-13 08:38:00,17.95,18.91,18.58,76.8,80.6,75.9
2021-11-13 08:48:00,18.01,19.03,18.71,76.8,80.9,75.6
2021-11-13 08:58:00,18.07,19.03,18.71,76.8,80.9,75.6
2021-11-13 09:08:00,18.13,19.03,18.77,80.0,86.3,78.7
2021-11-13 09:18:00,18.2,19.1,18.77,80.0,86.5,78.6
2021-11-13 09:28:00,18.26,19.1,18.83,80.1,83.3,81.6
2021-11-13 09:38:00,18.26,19.16,18.83,40.0,40.0,40.0
2021-11-13 09:48:00,18.45,19.22,18.96,40.0,40.0,40.0
2021-11-13 09:58:00,18.63,19.35,19.15,40.0,40.0,40.0
2021-11-13 10:08:00,18.7,19.35,19.27,40.0,40.0,40.0
2021-11-13 10:18:00,18.88,19.47,19.33,40.0,40.0,40.0
2021-11-13 10:28:00,18.95,19.53,19.46,40.0,40.0,40.0
2021-11-13 10:38:00,18.95,19.53,19.52,40.0,40.0,40.0
2021-11-13 10:48:00,19.07,19.66,19.58,40.0,40.0,40.0
2021-11-13 10:58:00,19.13,19.72,19.58,40.0,40.0,40.0
2021-11-13 11:08:00,19.2,19.72,19.71,40.0,40.0,40.0
2021-11-13 11:18:00,19.26,19.78,19.71,40.0,40.0,40.0
2021-11-13 11:28:00,19.26,19.85,19.77,40.0,40.0,40.0
2021-11-13 11:38:00,19.26,19.85,19.83,40.0,40.0,40.0
2021-11-13 11:48:00,19.32,19.91,19.9,40.0,40.0,40.0
2021-11-13 11:58:00,19.38,19.97,19.9,40.0,40.0,40.0
2021-11-13 12:08:00,19.32,19.97,19.96,40.0,40.0,40.0
2021-11-13 12:18:00,19.38,19.97,19.9,40.0,40.0,40.0
2021-11-13 12:28:00,19.38,19.97,19.96,40.0,40.0,40.0
2021-11-13 12:38:00,19.51,20.1,20.08,40.0,40.0,40.0
2021-11-13 12:48:00,19.51,20.1,20.08,40.0,40.0,40.0
2021-11-13 12:58:00,19.63,20.16,20.15,40.0,40.0,40.0
2021-11-13 13:08:00,19.63,20.22,20.21,40.0,40.0,40.0
2021-11-13 13:18:00,19.63,20.28,20.21,64.9,40.0,40.0
2021-11-13 13:28:00,19.63,20.28,20.27,40.0,40.0,40.0
2021-11-13 13:38:00,19.63,20.35,20.4,40.0,40.0,40.0
2021-11-13 13:48:00,19.76,20.41,20.4,40.0,40.0,40.0
2021-11-13 13:58:00,19.76,20.41,20.46,40.0,40.0,40.0
2021-11-13 14:08:00,19.76,20.41,20.46,40.0,40.0,40.0
2021-11-13 14:18:00,19.76,20.41,20.46,40.0,40.0,40.0
2021-11-13 14:28:00,19.665,20.41,20.4,64.6,40.0,40.0
2021-11-13 14:38:00,19.57,20.41,20.33,40.0,40.0,40.0
2021-11-13 14:48:00,19.63,20.41,20.4,40.0,40.0,40.0
2021-11-13 14:58:00,19.63,20.41,20.4,40.0,40.0,40.0
2021-11-13 15:08:00,19.63,20.47,20.46,40.0,40.0,40.0
2021-11-13 15:18:00,19.63,20.47,20.52,64.7,40.0,40.0
2021-11-13 15:28:00,19.63,20.47,20.46,40.0,40.0,40.0
2021-11-13 15:38:00,19.63,20.53,20.46,40.0,40.0,40.0
2021-11-13 15:48:00,19.63,20.47,20.52,64.7,40.0,40.0
2021-11-13 15:58:00,19.63,20.53,20.52,40.0,40.0,40.0
2021-11-13 16:08:00,19.63,20.53,20.58,40.0,40.0,40.0
2021-11-13 16:18:00,19.63,20.53,20.58,40.0,40.0,40.0
2021-11-13 16:28:00,19.63,20.6,20.58,40.0,40.0,40.0
2021-11-13 16:38:00,19.63,20.6,20.58,40.0,40.0,40.0
2021-11-13 16:48:00,19.63,20.6,20.58,40.0,40.0,40.0
2021-11-13 16:58:00,19.63,20.66,20.52,40.0,40.0,40.0
2021-11-13 17:08:00,19.63,20.66,20.52,40.0,40.0,40.0
2021-11-13 17:18:00,19.63,20.53,20.52,40.0,40.0,40.0
2021-11-13 17:28:00,19.57,20.53,20.46,40.0,40.0,40.0
2021-11-13 17:38:00,19.57,20.53,20.4,89.5,89.7,89.5
2021-11-13 17:48:00,19.45,20.47,20.27,83.9,86.7,86.3
2021-11-13 17:58:00,19.32,20.41,20.15,83.8,86.6,86.4
2021-11-13 18:08:00,19.2,20.35,20.02,79.1,83.9,82.0
2021-11-13 18:18:00,19.13,20.28,19.9,79.4,84.1,81.6
2021-11-13 18:28:00,19.13,20.28,19.83,79.5,84.7,80.8
2021-11-13 18:38:00,19.01,20.16,19.71,79.2,83.9,81.9
2021-11-13 18:48:00,19.01,20.16,19.71,76.0,81.6,75.7
2021-11-13 18:58:00,18.95,20.1,19.65,76.3,81.4,75.5
2021-11-13 19:08:00,18.88,20.1,19.58,75.8,81.3,76.2
2021-11-13 19:18:00,18.82,20.03,19.52,76.4,81.3,75.6
2021-11-13 19:28:00,18.82,19.97,19.46,73.0,76.9,71.8
2021-11-13 19:38:00,18.76,19.91,19.46,74.0,78.9,68.8
2021-11-13 19:48:00,18.7,19.91,19.46,74.6,75.5,71.7
2021-11-13 19:58:00,18.63,19.85,19.33,74.4,76.0,71.3
2021-11-13 20:08:00,18.57,19.78,19.27,74.9,61.4,74.0
2021-11-13 20:18:00,18.51,19.78,19.27,75.0,61.4,74.0
2021-11-13 20:28:00,18.45,19.72,19.21,75.0,61.4,74.0
2021-11-13 20:38:00,18.45,19.72,19.15,75.0,61.4,74.0
2021-11-13 20:48:00,18.38,19.66,19.15,75.0,61.4,74.0
2021-11-13 20:58:00,18.38,19.616666666666667,19.15,81.5,45.5,72.3
2021-11-13 21:08:00,18.26,19.57333333333333,19.02,71.7,61.0,66.6
2021-11-13 21:18:00,18.26,19.53,18.96,71.1,61.0,67.2
2021-11-13 21:28:00,18.26,19.53,18.96,71.6,60.4,67.3
2021-11-13 21:38:00,18.2,19.53,18.96,71.5,60.4,67.3
2021-11-13 21:48:00,18.13,19.41,18.9,71.5,60.4,67.4
2021-11-13 21:58:00,18.13,19.41,18.83,70.5,60.3,68.5
2021-11-13 22:08:00,18.2,19.47,18.9,61.9,61.5,65.0
2021-11-13 22:18:00,18.26,19.47,18.96,57.9,60.8,69.7
2021-11-13 22:28:00,18.26,19.47,18.9,59.3,60.7,68.4
2021-11-13 22:38:00,18.2,19.41,18.9,62.3,60.4,65.7
2021-11-13 22:48:00,18.13,19.35,18.77,60.3,60.5,67.6
2021-11-13 22:58:00,18.07,19.28,18.71,67.1,59.8,61.5
2021-11-13 23:08:00,18.01,19.28,18.71,67.1,59.8,61.4
2021-11-13 23:18:00,17.95,19.22,18.65,62.4,60.3,65.7
2021-11-13 23:28:00,17.95,19.22,18.65,59.1,60.6,68.6
2021-11-13 23:38:00,17.95,19.22,18.65,58.8,60.7,68.9
2021-11-13 23:48:00,18.01,19.22,18.65,59.2,60.6,68.6
2021-11-13 23:58:00,17.95,19.22,18.52,56.9,60.3,60.7


==> CDC-2022 - Contrasting Data-Driven Techniques/data/UMAR.dat <==
t,u,y,ybar,ubar,ymax,ymin,mode
2022-02-15 12:00,0,23.3071,23.1539283798136,0,24,21,0
2022-02-15 12:15,0,23.3071,23.2507055494905,0,24,21,0
2022-02-15 12:30,0,23.3071,23.3066660706959,0,24,21,0
2022-02-15 12:45,0,23.3071,23.3071,0,24,21,0
2022-02-15 13:00,0,23.3071002810547,23.3071,0,24,21,0
2022-02-15 13:15,0,23.3133933479559,23.3071,0,24,21,0
2022-02-15 13:30,0,23.4430773836653,23.3114283798136,0,24,21,0
2022-02-15 13:45,0,23.6057304369147,23.4077716201864,0,24,21,0
2022-02-15 14:00,0,23.6219918837428,23.4077895153637,0,24,21,0
2022-02-15 14:15,0,23.622,23.3322812719557,0,24,21,0
2022-02-15 14:30,0,23.622,23.4437471078579,0,24,21,0
2022-02-15 14:45,0,23.622,23.4645821048227,0,24,21,0
2022-02-15 15:00,0,23.622,23.4645630238041,0,24,21,0
2022-02-15 15:15,0,23.622,23.4380972826779,0,24,21,0
2022-02-15 15:30,0,23.622,23.3231685483003,0,24,21,0
2022-02-15 15:45,0,23.622,23.3336108387358,0,24,21,0
2022-02-15 16:00,0,23.622,23.4485684278956,0,24,21,0
2022-02-15 16:15,0,23.622,23.4645918785863,0,24,21,0
2022-02-15 16:30,0,23.622,23.4645630238041,0,24,21,0
2022-02-15 16:45,0,23.622,23.4380972826779,0,24,21,0
2022-02-15 17:00,0,23.6212673910147,23.3231315721044,0,24,21,0
2022-02-15 17:15,0,23.5568662132466,23.3071078403589,0,24,21,0
2022-02-15 17:30,0,23.4667733213093,23.3008436047631,0,24,21,0
2022-02-15 17:45,0,23.3994248321877,23.1968754321054,0,24,21,0
2022-02-15 18:00,0,23.3100082422417,23.0846730019446,0,24,21,0
2022-02-15 18:15,0.0666666666666666,23.3070630238041,22.9950082422417,0,24,21,0
2022-02-15 18:30,0,23.2805972826779,22.9921,0,24,21,0
2022-02-15 18:45,0.133333333333333,23.1656315721044,22.9921,0,24,21,0
2022-02-15 19:00,0.0666666666666666,23.1496081214137,22.9921,0,24,21,0
2022-02-15 19:15,0.133333333333333,23.1496,22.9920997189453,0,24,21,0
2022-02-15 19:30,0.133333333333333,23.1496,22.9858436047631,0,24,21,0
2022-02-15 19:45,0.133333333333333,23.1496,22.8826085065348,0,24,21,0
2022-02-15 20:00,0.133333333333333,23.1496,22.8348839601115,0.933333333333333,24,23,0
2022-02-15 20:15,0.2,23.1496,22.8767397135883,1,24,23,0
2022-02-15 20:30,0.133333333333333,23.1496,23.1686349298542,1,24,23,0
2022-02-15 20:45,0.266666666666667,23.1496369761959,23.4246810315328,1,24,23,0
2022-02-15 21:00,0.133333333333333,23.1761027173221,23.605054798299,1,24,23,0
2022-02-15 21:15,0.266666666666667,23.2910684278956,23.7230876656752,1,24,23,0
2022-02-15 21:30,0.133333333333333,23.3070918785863,23.7790839658732,1,24,23,0
2022-02-15 21:45,0.266666666666667,23.3071,23.8003528921421,1,24,23,0
2022-02-15 22:00,0.133333333333333,23.3071,23.9204754876715,1,24,23,0
2022-02-15 22:15,0.2,23.3071,24.0380876543132,1,24,23,0
2022-02-15 22:30,0.0666666666666666,23.3071,24.0940481755186,0.0666666666666666,24,23,0
2022-02-15 22:45,0.2,23.3071,24.073398938101,0,24,23,0
2022-02-15 23:00,0.2,23.3071,23.9069361433657,0,24,23,0
2022-02-15 23:15,0.2,23.3071,23.6932014460377,0,24,23,0
2022-02-15 23:30,0.2,23.3070997189452,23.5747553305408,0,24,23,0
2022-02-15 23:45,0.2,23.3008436047631,23.4706042531656,0,24,23,0
2022-02-16 00:00,0.2,23.1976085065348,23.4165917743415,0,24,23,0
2022-02-16 00:15,0.2,23.1498481697569,23.3133563952369,0,24,23,0
2022-02-16 00:30,0.0666666666666666,23.1496,23.3041920388131,0,24,23,0
2022-02-16 00:45,0.2,23.1496,23.2145269980554,0,24,23,0
2022-02-16 01:00,0.0666666666666666,23.1496,23.1023245678946,0,24,23,0
2022-02-16 01:15,0.2,23.1496,22.9983563952369,0.0666666666666666,24,23,0
2022-02-16 01:30,0.133333333333333,23.1496,22.993999547235,0.933333333333333,24,23,0
2022-02-16 01:45,0.2,23.1496,23.0875654875181,1,24,23,0
2022-02-16 02:00,0.133333333333333,23.1496,23.3149959840572,1,24,23,0
2022-02-16 02:15,0.2,23.1496,23.5391212748664,1,24,23,0
2022-02-16 02:30,0.0666666666666666,23.1496,23.6609580034799,1,24,23,0
2022-02-16 02:45,0.2,23.1496,23.7708447356306,1,24,23,0
2022-02-16 03:00,0.0666666666666666,23.1496,23.8196586188055,1,24,23,0
2022-02-16 03:15,0.133333333333333,23.1496,23.9402342936683,1,24,23,0
2022-02-16 03:30,0,23.1496,24.0615383283539,0.0666666666666666,24,23,0
2022-02-16 03:45,0.0666666666666666,23.1496,24.0822639419461,0,24,23,0
2022-02-16 04:00,0.133333333333333,23.1496,23.9297973479592,0,24,23,0
2022-02-16 04:15,1,23.1496369761959,23.7763383866614,0,24,23,1
2022-02-16 04:30,1,23.1768360726278,23.6549571427335,0,24,23,1
2022-02-16 04:45,1,23.3624960186304,23.61328608845,0,24,23,1
2022-02-16 05:00,1,23.5711056114014,23.5047309434399,0,24,23,1
2022-02-16 05:15,1,23.6217889640071,23.4647368229163,0,24,23,1
2022-02-16 05:30,1,23.6485027173221,23.4645988247774,0,24,23,1
2022-02-16 05:45,1,23.7634684278956,23.4558078257874,0,24,23,1
2022-02-16 06:00,1,23.7799258078904,23.347256439592,0,24,23,1
2022-02-16 06:15,0.2,23.8358765553323,23.3072369098432,0,24,23,1
2022-02-16 06:30,0,23.9118187280443,23.3071,0,24,23,1
2022-02-16 06:45,0,23.8003349969648,23.3070273196703,0,24,23,1
2022-02-16 07:00,0,23.7586650030352,23.2741452084579,0.466666666666667,24,23,1
2022-02-16 07:15,0,23.6428528921421,23.1792477690251,1,24,23,1
2022-02-16 07:30,0,23.6220178951773,23.4107766465068,1,24,23,1
2022-02-16 07:45,0,23.622,23.611998158418,1,24,23,1
2022-02-16 08:00,0,23.6215663462066,23.7579858134754,0.533333333333333,24,21,1
2022-02-16 08:15,0,23.5656413554908,23.9144638629018,0,24,21,1
2022-02-16 08:30,0,23.468925631636,23.8267673106917,0,24,21,1
2022-02-16 08:45,0,23.4646,23.7145730019446,0,24,21,0
2022-02-16 09:00,0,23.4639019537418,23.6242106420656,0,24,21,0
2022-02-16 09:15,0,23.4066404508517,23.5640772505654,0,24,21,0
2022-02-16 09:30,0,23.3101956586055,23.467693693108,0,24,21,0
2022-02-16 09:45,0,23.3071,23.4646,0,24,21,0
2022-02-16 10:00,0,23.3071,23.4641660706959,0,24,21,0
2022-02-16 10:15,0,23.3071,23.4082055494905,0,24,21,0
2022-02-16 10:30,0,23.3071,23.3114283798136,0,24,21,0
2022-02-16 10:45,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:00,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:15,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:30,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:45,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:00,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:15,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:30,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:45,0,23.3071,23.3071,0,24,21,0
2022-02-16 13:00,0,23.3073481697569,23.3071,0,24,21,0
2022-02-16 13:15,0,23.3551085065348,23.3071,0,24,21,0
2022-02-16 13:30,0,23.4583436047631,23.3071,0,24,21,0
2022-02-16 13:45,0,23.4645997189453,23.3071,0,24,21,0
2022-02-16 14:00,0,23.4646,23.3071,0,24,21,0
2022-02-16 14:15,0,23.4645918785863,23.3071,0,24,21,0
2022-02-16 14:30,0,23.4485684278956,23.3071,0,24,21,0
2022-02-16 14:45,0,23.3336027173221,23.3070966455639,0,24,21,0
2022-02-16 15:00,0,23.3071369761959,23.2950735321191,0,24,21,0
2022-02-16 15:15,0,23.3071,23.1825537875512,0,24,21,0
2022-02-16 15:30,0,23.3071,23.1376462124488,0,24,21,0
2022-02-16 15:45,0,23.3070918785863,23.0250571419873,0,24,21,0
2022-02-16 16:00,0,23.2910684278956,22.9921726803297,0,24,21,0
2022-02-16 16:15,0,23.1761027173221,22.9921,0,24,21,0
2022-02-16 16:30,0,23.1496369761959,22.9921,0,24,21,0
2022-02-16 16:45,0,23.1496,22.9921,0,24,21,0
2022-02-16 17:00,0,23.1496,22.9921,0,24,21,0
2022-02-16 17:15,0,23.1496,22.9902040882558,0,24,21,0
2022-02-16 17:30,0,23.1493518302431,22.908797890206,0,24,21,0
2022-02-16 17:45,0,23.1015914934652,22.8357980215381,0,24,21,0
2022-02-16 18:00,0,22.9983563952369,22.8346,0,24,21,0
2022-02-16 18:15,0.133333333333333,22.9921002810547,22.8327052920093,0,24,21,0
2022-02-16 18:30,0,22.9921,22.7513507804345,0,24,21,0
2022-02-16 18:45,0.2,22.9921,22.6783972608895,0,24,21,0
2022-02-16 19:00,0.0666666666666666,22.9921,22.6772,0,24,21,0
2022-02-16 19:15,0.2,22.9921,22.6772,0,24,21,0
2022-02-16 19:30,0.2,22.9921,22.6772,0,24,21,0
2022-02-16 19:45,0.2,22.9921,22.6772,0,24,21,0
2022-02-16 20:00,0.133333333333333,22.9921,22.6773453145132,0.933333333333333,24,23,0
2022-02-16 20:15,0.4,22.9921,22.7442925555659,1,24,23,0
2022-02-16 20:30,0.266666666666667,22.9923481697569,23.0511174448391,1,24,23,0
2022-02-16 20:45,0.333333333333333,23.0401085065348,23.2979992583851,1,24,23,0
2022-02-16 21:00,0.133333333333333,23.1433436047631,23.4612232141556,1,24,23,0
2022-02-16 21:15,0.266666666666667,23.1496078403589,23.5825987765533,1,24,23,0
2022-02-16 21:30,0.133333333333333,23.1653834023475,23.687038344896,1,24,23,0
2022-02-16 21:45,0.266666666666667,23.2354970183848,23.7773248321877,1,24,23,0
2022-02-16 22:00,0.0666666666666666,23.2481442512287,23.8447121440082,1,24,23,0
2022-02-16 22:15,0.2,23.3063672066254,23.9605944750805,1,24,23,0
2022-02-16 22:30,0.0666666666666666,23.3071,24.0784314516997,0.0666666666666666,24,23,0
2022-02-16 22:45,0.0333333333333333,23.3070918785863,24.0672560868348,0.0333333333333333,24,23,0
2022-02-16 23:00,0,23.2910684278956,23.8878194280962,0,24,23,0
2022-02-16 23:15,0.2,23.1761027173221,23.7559133654569,0,24,23,0
2022-02-16 23:30,0,23.1496369761959,23.6317791491819,0,24,23,0
2022-02-16 23:45,0.133333333333333,23.1496,23.512586146357,0,24,23,0
2022-02-17 00:00,0,23.1496,23.4648480121888,0,24,23,0
2022-02-17 00:15,0.133333333333333,23.1496,23.4646,0,24,23,0
2022-02-17 00:30,0,23.1496,23.4602716201864,0,24,23,0
2022-02-17 00:45,0,23.1496,23.3634944505095,0,24,23,0
2022-02-17 01:00,0,23.1496,23.3075339293041,0,24,23,0
2022-02-17 01:15,0,23.1496,23.3071,0,24,23,0
2022-02-17 01:30,0.133333333333333,23.1496,23.3071,0,24,23,0
2022-02-17 01:45,0,23.1496,23.3071,0,24,23,0
2022-02-17 02:00,0,23.1496,23.3071,0,24,23,0
2022-02-17 02:15,0,23.1496,23.3071,0,24,23,0
2022-02-17 02:30,0,23.1496,23.3027716201864,0,24,23,0
2022-02-17 02:45,0,23.1496,23.2059944505095,0,24,23,0
2022-02-17 03:00,0,23.1496,23.1500339293041,0,24,23,0
2022-02-17 03:15,0,23.1496,23.1496,0,24,23,0
2022-02-17 03:30,0,23.1496,23.1466917577583,0,24,23,0
2022-02-17 03:45,0,23.1495966455639,23.0572751678123,0,24,23,0
2022-02-17 04:00,0,23.1375735321191,22.9957494380847,0.933333333333333,24,23,0
2022-02-17 04:15,0,23.0250604964235,23.100704574049,1,24,23,0
2022-02-17 04:30,0,23.0041991482107,23.3307872319356,1,24,23,0
2022-02-17 04:45,0,23.1166428580127,23.5666044139182,1,24,23,0
2022-02-17 05:00,0,23.1495273196703,23.7551807562932,1,24,23,0
2022-02-17 05:15,0,23.1496,23.8878194280962,1,24,23,0
2022-02-17 05:30,0,23.1496,24.0672642082485,0.0666666666666666,24,23,0
2022-02-17 05:45,0,23.1496,24.0942148540472,0,24,23,0
2022-02-17 06:00,0,23.1496,24.0435832512236,0,24,23,0
2022-02-17 06:15,0,23.1496,23.8509315630492,0,24,23,0
2022-02-17 06:30,0,23.1496,23.7783374437399,0,24,23,0
2022-02-17 06:45,0,23.1496,23.696197890206,0,24,23,0
2022-02-17 07:00,0,23.1496,23.6213033135475,0,24,23,0
2022-02-17 07:15,0,23.1496,23.5387507804345,0,24,23,0
2022-02-17 07:30,0,23.1494630901568,23.4657939064534,0,24,23,0
2022-02-17 07:45,0,23.109443560408,23.4525735321191,0,24,23,0
2022-02-17 08:00,0,23.0010290840558,23.3400571419873,0,24,21,0
2022-02-17 08:15,0,23.0322576148147,23.3071726803297,0,24,21,0
2022-02-17 08:30,0,23.1408078257874,23.3071,0,24,21,0
2022-02-17 08:45,0,23.1495988247774,23.3071,0,24,21,0
2022-02-17 09:00,0,23.1496,23.3071,0,24,21,0
2022-02-17 09:15,0,23.1496,23.3071,0,24,21,0
2022-02-17 09:30,0,23.1496,23.3071,0,24,21,0
2022-02-17 09:45,0,23.1514959117442,23.3071,0,24,21,0
2022-02-17 10:00,0,23.232902109794,23.3071,0,24,21,0
2022-02-17 10:15,0,23.3029937362202,23.3072369098432,0,24,21,0
2022-02-17 10:30,0,23.2147751678123,23.347256439592,0,24,21,0
2022-02-17 10:45,0,23.1503330744294,23.4558078257874,0,24,21,0
2022-02-17 11:00,0,23.1493518302431,23.4645999992538,0,24,21,0
2022-02-17 11:15,0,23.1015914934652,23.4733865918798,0,24,21,0
2022-02-17 11:30,0,22.9983563952369,23.5830670780982,0,24,21,0
2022-02-17 11:45,0,22.9939961927989,23.69598838696,0,24,21,0
2022-02-17 12:00,0,23.075402109794,23.7446469462685,0,24,21,0
2022-02-17 12:15,0,23.150297890206,23.6340264678809,0,24,21,0
2022-02-17 12:30,0,23.232902109794,23.6208060935466,0,24,21,0
2022-02-17 12:45,0,23.3059019784619,23.5478492195655,0,24,21,0
2022-02-17 13:00,0,23.3071,23.4664947079907,0,24,21,0
2022-02-17 13:15,0,23.3071,23.4646,0,24,21,0
2022-02-17 13:30,0,23.3071,23.4646,0,24,21,0
2022-02-17 13:45,0,23.3071,23.4646,0,24,21,0
2022-02-17 14:00,0,23.3072369098432,23.4646002808763,0,24,21,0
2022-02-17 14:15,0,23.3491511475827,23.4708524229225,0,24,21,0
2022-02-17 14:30,0,23.5390570453529,23.5740219750567,0,24,21,0
2022-02-17 14:45,0,23.6208015638878,23.6217889640071,0,24,21,0
2022-02-17 15:00,0,23.6221369098432,23.6485027173221,0,24,21,0
2022-02-17 15:15,0,23.662156439592,23.7634684278956,0,24,21,0
2022-02-17 15:30,0,23.7707078257874,23.7794918785863,0,24,21,0
2022-02-17 15:45,0,23.7794988247774,23.7795,0,24,21,0
2022-02-17 16:00,0,23.7795,23.7794997189453,0,24,21,0
2022-02-17 16:15,0,23.7794966455639,23.7732436047631,0,24,21,0
2022-02-17 16:30,0,23.7674735321191,23.6700085065348,0,24,21,0
2022-02-17 16:45,0,23.6549571419873,23.6222481697569,0,24,21,0
2022-02-17 17:00,0,23.6220726803297,23.622,0,24,21,0
2022-02-17 17:15,0,23.622,23.622,0,24,21,0
2022-02-17 17:30,0,23.622,23.622,0,24,21,0
2022-02-17 17:45,0,23.622,23.622,0,24,21,0
2022-02-17 18:00,0,23.622,23.6212673910147,0,24,21,0
2022-02-17 18:15,0,23.622,23.5568662132466,0,24,21,0
2022-02-17 18:30,0,23.6218631770837,23.4675063957386,0,24,21,0
2022-02-17 18:45,0,23.5818690565601,23.4646,0,24,21,0
2022-02-17 19:00,0,23.4733865918798,23.4645997189453,0,24,21,0
2022-02-17 19:15,0,23.4627052627323,23.4583436047631,0,24,21,0
2022-02-17 19:30,0,23.381297890206,23.3551085065348,0,24,21,0
2022-02-17 19:45,0,23.3082980215381,23.3073481697569,0,24,21,0
2022-02-17 20:00,0,23.3071,23.3071,0,24,23,0
2022-02-17 20:15,0,23.3071,23.3071,0,24,23,0
2022-02-17 20:30,0.0666666666666666,23.3071,23.3071,0,24,23,0
2022-02-17 20:45,0,23.3071,23.3071,0,24,23,0
2022-02-17 21:00,0,23.3071,23.3071,0,24,23,0
2022-02-17 21:15,0,23.3071,23.3071,0,24,23,0
2022-02-17 21:30,0,23.3071,23.3066660706959,0,24,23,0
2022-02-17 21:45,0,23.3052040882558,23.2507055494905,0,24,23,0
2022-02-17 22:00,0,23.223797890206,23.1534944505095,0,24,23,0
2022-02-17 22:15,0,23.1507980215381,23.0932055494904,0,24,23,0
2022-02-17 22:30,0.0666666666666666,23.1496,22.9964283798136,0,24,23,0
2022-02-17 22:45,0,23.1496,22.995024485069,1,24,23,0
2022-02-17 23:00,0.0666666666666666,23.1496,23.1167359885853,1,24,23,0
2022-02-17 23:15,0,23.1496,23.4588476372834,1,24,23,0
2022-02-17 23:30,0.0666666666666666,23.1496,23.6319533665469,1,24,23,0
2022-02-17 23:45,0,23.1496,23.80101362975,1,24,23,0
2022-02-18 00:00,0.0666666666666666,23.1496,23.9467382006716,1,24,23,0
2022-02-18 00:15,0.0333333333333333,23.1496,24.0679888802094,0.5,24,23,0
2022-02-18 00:30,0,23.1496,24.0781832819428,0,24,23,0
2022-02-18 00:45,0,23.1496,23.9154942107874,0,24,23,0
2022-02-18 01:00,0,23.1496,23.785545201676,0,24,23,0
2022-02-18 01:15,0.4,23.1496,23.73149177452,0,24,23,0
2022-02-18 01:30,0,23.1496,23.6281195723206,0,24,23,0
2022-02-18 01:45,0,23.1496,23.5818693376148,0,24,23,0
2022-02-18 02:00,0,23.1496,23.4733865918798,0,24,23,0
2022-02-18 02:15,0,23.1496,23.4646011744765,0,24,23,0
2022-02-18 02:30,0,23.1496,23.4646,0,24,23,0
2022-02-18 02:45,0,23.1496,23.4645966455639,0,24,23,0
2022-02-18 03:00,0,23.1496,23.4525735321191,0,24,23,0
2022-02-18 03:15,0,23.1496,23.3400571419873,0,24,23,0
2022-02-18 03:30,0,23.1496,23.3071726803297,0,24,23,0
2022-02-18 03:45,0,23.1477040882558,23.3070966455639,0,24,23,0
2022-02-18 04:00,0,23.066297890206,23.2950735321191,0,24,23,0
2022-02-18 04:15,0,22.9932980215381,23.1825559667647,0,24,23,0
2022-02-18 04:30,0,22.9921,23.1408805061171,0,24,23,0
2022-02-18 04:45,0,22.9921,23.032256439592,0,24,23,0
2022-02-18 05:00,0,22.9921,22.9923822705027,1,24,23,0
2022-02-18 05:15,0,22.9921,23.0592134799893,1,24,23,0
2022-02-18 05:30,0,22.9921,23.3661042266536,1,24,23,0
2022-02-18 05:45,0,22.9921,23.6129247531536,1,24,23,0
2022-02-18 06:00,0,22.9921,23.7762015637451,1,24,23,0
2022-02-18 06:15,0,22.9921,23.9297973479592,1,24,23,0
2022-02-18 06:30,0,22.9921,24.0823366222759,0.5,24,23,0
2022-02-18 06:45,0,22.9921,24.0932974488031,0,24,23,0
2022-02-18 07:00,0,22.9921,24.0115099355814,0,24,23,0
2022-02-18 07:15,0,22.9921,23.8208192769068,0,24,23,0
2022-02-18 07:30,0,22.9921,23.7144247893119,0,24,23,0
2022-02-18 07:45,0,22.9921,23.5984223520416,0,24,23,0
2022-02-18 08:00,0,22.9921,23.4806213933285,0,24,21,0


==> CDC-2022 - Contrasting Data-Driven Techniques/data/hospital.dat <==
t,y1,y2,y3,u1,u2,u3,mode,ymax
2021-11-12 00:08,18.82,19.66,20.4,61.2,61.4,65.8,0,21
2021-11-12 00:18,18.76,19.595,20.33,59.9,60.9,67.6,0,21
2021-11-12 00:28,18.7,19.53,20.33,63.4,61.1,63.8,0,21
2021-11-12 00:38,18.63,19.53,20.27,66.1,60.6,61.7,0,21
2021-11-12 00:48,18.63,19.53,20.21,66.8,60.6,61,0,21
2021-11-12 00:58,18.57,19.47,20.21,67.3,60.6,60.6,0,21
2021-11-12 01:08,18.51,19.41,20.21,67.5,60.5,60.4,0,21
2021-11-12 01:18,18.45,19.35,20.15,65.8,60.7,61.9,0,21
2021-11-12 01:28,18.45,19.35,20.08,60.6,62.6,65.2,0,21
2021-11-12 01:38,18.38,19.35,20.08,68,60.5,59.9,0,21
2021-11-12 01:48,18.38,19.28,20.08,68.1,60.4,59.9,0,21
2021-11-12 01:58,18.26,19.22,20.08,68,60.4,60.1,0,21
2021-11-12 02:08,18.32,19.16,19.96,68,60.3,60.1,0,21
2021-11-12 02:18,18.26,19.22,19.9,57.1,60.7,60.1,0,21
2021-11-12 02:28,18.2,19.16,19.96,57.2,60.7,59.9,0,21
2021-11-12 02:38,18.26,19.16,19.9,56.9,60.8,60.1,0,21
2021-11-12 02:48,18.32,19.16,19.9,57.2,61.1,59.6,0,21
2021-11-12 02:58,18.38,19.16,19.83,57.1,61,59.7,0,21
2021-11-12 03:08,18.32,19.16,19.96,57.3,60.9,59.7,0,21
2021-11-12 03:18,18.26,19.1,19.83,57.2,60.7,60,0,21
2021-11-12 03:28,18.2,19.03,19.83,57.4,60.7,59.7,0,21
2021-11-12 03:38,18.13,18.97,19.77,57.4,60.6,59.8,0,21
2021-11-12 03:48,18.07,18.91,19.71,57.6,60.7,59.5,0,21
2021-11-12 03:58,18.13,18.91,19.77,57.8,60.9,59.2,0,21
2021-11-12 04:08,18.13,18.97,19.71,57.6,61,59.3,0,21
2021-11-12 04:18,18.13,18.97,19.71,57.7,60.8,59.3,0,21
2021-11-12 04:28,18.07,18.91,19.71,57.7,60.8,59.4,0,21
2021-11-12 04:38,18.01,18.85,19.65,57.7,60.6,59.6,0,21
2021-11-12 04:48,17.95,18.78,19.65,57.8,60.4,59.6,0,21
2021-11-12 04:58,17.88,18.78,19.65,53.9,59.2,54.5,0,21
2021-11-12 05:08,18.01,18.78,19.65,53.9,59.4,54.3,0,21
2021-11-12 05:18,18.07,18.85,19.65,53.9,59.4,54.3,0,21
2021-11-12 05:28,18.01,18.85,19.58,53.9,59.3,54.5,0,21
2021-11-12 05:38,18.01,18.78,19.58,57.9,60.7,59.3,0,21
2021-11-12 05:48,17.95,18.72,19.58,57.9,60.6,59.3,0,21
2021-11-12 05:58,17.88,18.66,19.52,57.9,60.5,59.4,0,21
2021-11-12 06:08,17.88,18.66,19.58,57.9,60.5,59.4,0,21
2021-11-12 06:18,17.95,18.6,19.52,58.2,60.6,59,0,21
2021-11-12 06:28,18.07,18.66,19.46,58.3,60.8,58.8,0,21
2021-11-12 06:38,18.13,18.66,19.52,58.3,60.7,58.9,0,21
2021-11-12 06:48,18.13,18.66,19.52,69.2,60.5,58.6,0,21
2021-11-12 06:58,18.07,18.6,19.46,69.2,60.3,58.8,0,21
2021-11-12 07:08,18.01,18.6,19.46,69.2,60.3,58.9,0,21
2021-11-12 07:18,18.13,18.66,19.46,69.3,60.4,58.8,0,21
2021-11-12 07:28,18.13,18.85,19.52,71.8,60.6,66.8,0,21
2021-11-12 07:38,18.13,18.78,19.58,72.2,60.8,66.3,0,21
2021-11-12 07:48,18.13,18.85,19.52,72.7,60.8,65.8,0,21
2021-11-12 07:58,18.2,18.97,19.58,72.3,60.8,66.1,0,21
2021-11-12 08:08,18.2,19.03,19.71,75,61.2,74.1,0,21
2021-11-12 08:18,18.2,19.03,19.96,75.1,61.4,73.9,0,21
2021-11-12 08:28,18.32,19.03,19.96,75.3,61.5,73.6,0,21
2021-11-12 08:38,18.38,19.22,19.77,75.4,61.5,73.6,0,21
2021-11-12 08:48,18.51,19.28,19.58,75.1,61.4,73.8,0,21
2021-11-12 08:58,18.57,19.35,19.71,74.7,61.4,74.2,0,21
2021-11-12 09:08,18.63,19.41,19.71,74.9,61.5,73.9,0,21
2021-11-12 09:18,18.7,19.41,19.71,74.8,61.6,73.9,0,21
2021-11-12 09:28,18.88,19.53,19.77,74,80.2,67.5,0,21
2021-11-12 09:38,18.88,19.47,19.77,69.3,82.8,69.6,0,21
2021-11-12 09:48,18.88,19.47,19.77,68.5,83.8,69.4,0,21
2021-11-12 09:58,18.95,19.53,19.71,74.1,80.5,67.2,0,21
2021-11-12 10:08,19.01,19.53,19.77,76.2,81.8,75.3,0,21
2021-11-12 10:18,19.13,19.595,19.77,52.1,60.8,40.5,0,21
2021-11-12 10:28,19.2,19.66,19.9,76.2,81.5,75.6,0,21
2021-11-12 10:38,19.07,19.66,19.83,75.6,81.6,76.1,0,21
2021-11-12 10:48,19.07,19.66,19.77,90,84.5,40,0,21
2021-11-12 10:58,19.07,19.66,19.83,79.7,83.5,81.8,0,21
2021-11-12 11:08,19.26,19.78,19.9,82.1,85.2,77.6,0,21
2021-11-12 11:18,19.32,19.85,19.9,40,40,40,0,21
2021-11-12 11:28,19.57,19.91,20.08,40,40,40,0,21
2021-11-12 11:38,19.63,19.97,20.21,83.7,86.8,86.3,0,21
2021-11-12 11:48,19.63,20.03,20.15,89.7,89.6,89.5,0,21
2021-11-12 11:58,19.45,19.97,20.08,40,40,40,0,21
2021-11-12 12:08,19.51,19.97,20.02,40,40,40,0,21
2021-11-12 12:18,19.63,20.03,20.21,40,40,40,0,21
2021-11-12 12:28,19.82,20.16,20.33,40,40,40,0,21
2021-11-12 12:38,19.95,20.28,20.46,89.7,89.4,89.6,0,21
2021-11-12 12:48,19.82,20.28,20.46,40,40,40,0,21
2021-11-12 12:58,19.76,20.47,20.4,40,40,40,0,21
2021-11-12 13:08,19.82,20.53,20.52,40,40,40,0,21
2021-11-12 13:18,19.88,20.6,20.52,40,40,40,0,21
2021-11-12 13:28,19.88,20.66,20.65,40,40,40.5,0,21
2021-11-12 13:38,19.95,20.78,20.71,40,40,42.7,0,21
2021-11-12 13:48,20.07,20.85,20.83,40,40,45.8,0,21
2021-11-12 13:58,20.2,20.97,20.96,40,44,48.2,0,21
2021-11-12 14:08,20.2,20.97,20.96,90,65.4,63.9,0,21
2021-11-12 14:18,20.13,20.85,20.9,90,90,66.8,0,21
2021-11-12 14:28,19.95,20.72,20.71,40,40,43.3,0,21
2021-11-12 14:38,20.01,20.78,20.9,40,40,44.4,0,21
2021-11-12 14:48,20.2,20.85,20.9,90,90,66.9,0,21
2021-11-12 14:58,20.13,20.85,20.96,40,42.5,49.3,0,21
2021-11-12 15:08,20.26,20.91,21.02,40,44,49.1,0,21
2021-11-12 15:18,20.26,20.97,21.02,40,44.1,49.8,0,21
2021-11-12 15:28,20.32,20.97,21.02,90,45.4,63.9,0,21
2021-11-12 15:38,20.2,21.1,21.02,83,44.2,63.9,0,21
2021-11-12 15:48,20.07,21.1,21.08,81.5,43.9,90,0,21
2021-11-12 15:58,20.01,21.1,21.02,90,44,64.1,0,21
2021-11-12 16:08,20.01,21.16,21.02,90,44.4,63.9,0,21
2021-11-12 16:18,19.95,21.1,21.02,90,44,63.9,0,21
2021-11-12 16:28,19.95,21.1,21.02,50.1,43.8,52.2,0,21
2021-11-12 16:38,19.95,21.16,21.02,90,44.3,63.9,0,21
2021-11-12 16:48,19.95,21.22,21.08,51.8,44.3,63.8,0,21
2021-11-12 16:58,19.95,21.22,21.08,51.9,44.2,63.8,0,21
2021-11-12 17:08,19.88,21.16,21.08,90,43.7,54.3,0,21
2021-11-12 17:18,19.82,21.03,21.02,90,44.1,54.4,0,21
2021-11-12 17:28,19.82,20.97,21.02,90,45.2,63.8,0,21
2021-11-12 17:38,19.76,20.97,20.96,90,90,54.3,0,21
2021-11-12 17:48,19.76,20.97,20.96,50.4,44,63.7,0,21
2021-11-12 17:58,19.76,20.97,20.96,90,90,54.3,0,21
2021-11-12 18:08,19.76,20.91,20.83,50.3,90,54.3,0,21
2021-11-12 18:18,19.76,20.78,20.83,82.3,85.8,65.2,0,21
2021-11-12 18:28,19.6966666666667,20.78,20.83,50.2,90,68.6,0,21
2021-11-12 18:38,19.6333333333333,20.72,20.71,80.2,66.4,86.7,0,21
2021-11-12 18:48,19.57,20.66,20.58,77.5,72.4,83.4,0,21
2021-11-12 18:58,19.51,20.66,20.46,77.4,63.1,81.3,0,21
2021-11-12 19:08,19.57,20.6,20.4,77.5,63.2,81.1,0,21
2021-11-12 19:18,19.38,20.47,20.4,76.3,63,82.4,0,21
2021-11-12 19:28,19.26,20.53,20.33,72.1,74.2,75.5,0,21
2021-11-12 19:38,19.2,20.47,20.21,77.7,63.2,80.8,0,21
2021-11-12 19:48,19.13,20.47,20.15,74.5,81.5,65.8,0,21
2021-11-12 19:58,19.13,20.41,20.08,75.5,62.3,72.6,0,21
2021-11-12 20:08,19.07,20.35,20.08,75.3,62.2,72.9,0,21
2021-11-12 20:18,19.01,20.28,20.02,75.2,62.1,73,0,21
2021-11-12 20:28,19.01,20.28,20.02,75.2,62,73.2,0,21
2021-11-12 20:38,18.95,20.28,19.96,75.2,62,73.2,0,21
2021-11-12 20:48,18.88,20.22,19.9,75.1,62,73.3,0,21
2021-11-12 20:58,18.82,20.22,19.9,75,61.9,73.5,0,21
2021-11-12 21:08,18.82,20.16,19.83,75,61.8,73.5,0,21
2021-11-12 21:18,18.76,20.1,19.77,75,61.8,73.6,0,21
2021-11-12 21:28,18.7,20.1,19.77,74.9,61.7,73.7,0,21
2021-11-12 21:38,18.7,20.03,19.77,75,61.7,73.7,0,21
2021-11-12 21:48,18.63,20.03,19.71,75,61.7,73.7,0,21
2021-11-12 21:58,18.63,20.03,19.65,74.9,61.7,73.8,0,21
2021-11-12 22:08,18.57,19.97,19.65,74.5,62,62.8,0,21
2021-11-12 22:18,18.57,19.91,19.58,74.1,61.8,63.3,0,21
2021-11-12 22:28,18.51,19.85,19.58,74.3,61.8,63.2,0,21
2021-11-12 22:38,18.51,19.85,19.46,75,62.2,62,0,21
2021-11-12 22:48,18.38,19.85,19.4,73.2,61.4,64.7,0,21
2021-11-12 22:58,18.38,19.78,19.46,72.3,61.1,65.8,0,21
2021-11-12 23:08,18.38,19.78,19.4,68.9,61.1,58.4,0,21
2021-11-12 23:18,18.45,19.78,19.4,68.6,61.3,58.4,0,21
2021-11-12 23:28,18.45,19.78,19.46,68.9,61.1,58.4,0,21
2021-11-12 23:38,18.38,19.72,19.4,69.1,60.9,58.4,0,21
2021-11-12 23:48,18.32,19.66,19.4,69.1,60.8,58.5,0,21
2021-11-12 23:58,18.26,19.755,19.27,51.9,82.6,53.9,1,21
2021-11-13 00:08,18.82,19.85,19.52,68.7,61.6,58.1,1,21
2021-11-13 00:18,19.13,20.03,19.77,68.1,61.8,58.6,1,21
2021-11-13 00:28,19.26,20.22,20.02,69.2,61.9,57.3,1,21
2021-11-13 00:38,19.57,20.41,20.33,59.1,62.5,66.9,1,21
2021-11-13 00:48,19.82,20.47,20.71,59.4,61.9,67.1,1,21
2021-11-13 00:58,19.95,20.53,20.77,73.9,54.3,60.2,1,21
2021-11-13 01:08,19.45,20.28,20.65,58.1,62.1,68.2,1,21
2021-11-13 01:18,18.76,19.91,19.77,67.1,60.7,60.6,1,21
2021-11-13 01:28,18.51,19.66,19.46,63.7,62.4,62.2,1,21
2021-11-13 01:38,18.45,19.6166666666667,19.33,52.8,82.8,52.8,1,21
2021-11-13 01:48,18.38,19.5733333333333,19.27,57.5,62.3,58.1,1,21
2021-11-13 01:58,18.45,19.53,19.27,58.6,60.9,58.3,0,21
2021-11-13 02:08,18.32,19.47,19.21,57.6,61,59.3,0,21
2021-11-13 02:18,18.2,19.41,19.08,57.4,60.8,59.6,0,21
2021-11-13 02:28,18.13,19.28,18.96,56.9,60.6,60.4,0,21
2021-11-13 02:38,18.13,19.28,18.96,56.2,60.4,61.3,0,21
2021-11-13 02:48,18.13,19.22,18.96,56.1,60.4,61.3,0,21
2021-11-13 02:58,18.13,19.28,18.96,56.2,60.5,61.2,0,21
2021-11-13 03:08,18.13,19.22,18.9,57.8,62,58,0,21
2021-11-13 03:18,18.13,19.22,19.02,57.7,62,58.2,0,21
2021-11-13 03:28,18.07,19.22,18.9,54,60.3,53.4,0,21
2021-11-13 03:38,17.95,19.1,18.77,54,59.9,53.7,0,21
2021-11-13 03:48,17.88,19.03,18.71,54,59.5,54.1,0,21
2021-11-13 03:58,17.88,18.97,18.65,54,59.6,54,0,21
2021-11-13 04:08,17.82,18.97,18.65,54,59.7,54,0,21
2021-11-13 04:18,17.88,18.97,18.65,54,59.7,54,0,21
2021-11-13 04:28,17.88,18.97,18.65,54,59.7,54,0,21
2021-11-13 04:38,17.82,18.91,18.58,53.9,59.7,53.9,0,21
2021-11-13 04:48,17.82,18.91,18.58,53.9,59.7,54,0,21
2021-11-13 04:58,17.82,18.91,18.58,53.9,59.7,54,0,21
2021-11-13 05:08,17.82,18.91,18.65,53.9,59.7,54,0,21
2021-11-13 05:18,17.82,18.91,18.58,56,59.9,61.9,0,21
2021-11-13 05:28,17.76,18.85,18.52,56.4,59.9,61.5,0,21
2021-11-13 05:38,17.7,18.85,18.46,62.7,60.2,65.5,0,21
2021-11-13 05:48,17.7,18.78,18.46,61.6,60.3,66.6,0,21
2021-11-13 05:58,17.76,18.85,18.52,61,60.5,66.9,0,21
2021-11-13 06:08,17.82,18.85,18.52,60.3,60.7,67.4,0,21
2021-11-13 06:18,17.88,18.91,18.58,60.2,60.6,67.6,0,21
2021-11-13 06:28,17.88,18.91,18.58,59.7,60.5,68.2,0,21
2021-11-13 06:38,17.88,18.91,18.52,70.9,60.2,68.2,0,21
2021-11-13 06:48,17.82,18.85,18.52,71,60.1,68.1,0,21
2021-11-13 06:58,17.7,18.85,18.46,71,60.2,68.1,0,21
2021-11-13 07:08,17.76,18.85,18.46,71.2,60.4,67.7,0,21
2021-11-13 07:18,17.82,18.85,18.46,69.4,75.1,65.9,0,21
2021-11-13 07:28,17.88,18.91,18.52,68.6,73.9,67.9,0,21
2021-11-13 07:38,17.82,18.91,18.58,68.2,75.4,66.8,0,21
2021-11-13 07:48,17.82,18.91,18.52,75.3,62,73.1,0,21
2021-11-13 07:58,17.82,18.91,18.52,74,77.3,70.4,0,21
2021-11-13 08:08,17.88,18.91,18.52,74,77.3,70.4,0,21
2021-11-13 08:18,17.88,18.91,18.58,74.3,75.3,72.1,0,21
2021-11-13 08:28,17.95,18.97,18.58,73.1,78.6,70.1,0,21
2021-11-13 08:38,17.95,18.91,18.58,76.8,80.6,75.9,0,21
2021-11-13 08:48,18.01,19.03,18.71,76.8,80.9,75.6,0,21
2021-11-13 08:58,18.07,19.03,18.71,76.8,80.9,75.6,0,21
2021-11-13 09:08,18.13,19.03,18.77,80,86.3,78.7,0,21
2021-11-13 09:18,18.2,19.1,18.77,80,86.5,78.6,0,21
2021-11-13 09:28,18.26,19.1,18.83,80.1,83.3,81.6,0,21
2021-11-13 09:38,18.26,19.16,18.83,40,40,40,0,21
2021-11-13 09:48,18.45,19.22,18.96,40,40,40,0,21
2021-11-13 09:58,18.63,19.35,19.15,40,40,40,0,21
2021-11-13 10:08,18.7,19.35,19.27,40,40,40,0,21
2021-11-13 10:18,18.88,19.47,19.33,40,40,40,0,21
2021-11-13 10:28,18.95,19.53,19.46,40,40,40,0,21
2021-11-13 10:38,18.95,19.53,19.52,40,40,40,0,21
2021-11-13 10:48,19.07,19.66,19.58,40,40,40,0,21
2021-11-13 10:58,19.13,19.72,19.58,40,40,40,0,21
2021-11-13 11:08,19.2,19.72,19.71,40,40,40,0,21
2021-11-13 11:18,19.26,19.78,19.71,40,40,40,0,21
2021-11-13 11:28,19.26,19.85,19.77,40,40,40,0,21
2021-11-13 11:38,19.26,19.85,19.83,40,40,40,0,21
2021-11-13 11:48,19.32,19.91,19.9,40,40,40,0,21
2021-11-13 11:58,19.38,19.97,19.9,40,40,40,0,21
2021-11-13 12:08,19.32,19.97,19.96,40,40,40,0,21
2021-11-13 12:18,19.38,19.97,19.9,40,40,40,0,21
2021-11-13 12:28,19.38,19.97,19.96,40,40,40,0,21
2021-11-13 12:38,19.51,20.1,20.08,40,40,40,0,21
2021-11-13 12:48,19.51,20.1,20.08,40,40,40,0,21
2021-11-13 12:58,19.63,20.16,20.15,40,40,40,0,21
2021-11-13 13:08,19.63,20.22,20.21,40,40,40,0,21
2021-11-13 13:18,19.63,20.28,20.21,64.9,40,40,0,21
2021-11-13 13:28,19.63,20.28,20.27,40,40,40,0,21
2021-11-13 13:38,19.63,20.35,20.4,40,40,40,0,21
2021-11-13 13:48,19.76,20.41,20.4,40,40,40,0,21
2021-11-13 13:58,19.76,20.41,20.46,40,40,40,0,21
2021-11-13 14:08,19.76,20.41,20.46,40,40,40,0,21
2021-11-13 14:18,19.76,20.41,20.46,40,40,40,0,21
2021-11-13 14:28,19.665,20.41,20.4,64.6,40,40,0,21
2021-11-13 14:38,19.57,20.41,20.33,40,40,40,0,21
2021-11-13 14:48,19.63,20.41,20.4,40,40,40,0,21
2021-11-13 14:58,19.63,20.41,20.4,40,40,40,0,21
2021-11-13 15:08,19.63,20.47,20.46,40,40,40,0,21
2021-11-13 15:18,19.63,20.47,20.52,64.7,40,40,0,21
2021-11-13 15:28,19.63,20.47,20.46,40,40,40,0,21
2021-11-13 15:38,19.63,20.53,20.46,40,40,40,0,21
2021-11-13 15:48,19.63,20.47,20.52,64.7,40,40,0,21
2021-11-13 15:58,19.63,20.53,20.52,40,40,40,0,21
2021-11-13 16:08,19.63,20.53,20.58,40,40,40,0,21
2021-11-13 16:18,19.63,20.53,20.58,40,40,40,0,21
2021-11-13 16:28,19.63,20.6,20.58,40,40,40,0,21
2021-11-13 16:38,19.63,20.6,20.58,40,40,40,0,21
2021-11-13 16:48,19.63,20.6,20.58,40,40,40,0,21
2021-11-13 16:58,19.63,20.66,20.52,40,40,40,0,21
2021-11-13 17:08,19.63,20.66,20.52,40,40,40,0,21
2021-11-13 17:18,19.63,20.53,20.52,40,40,40,0,21
2021-11-13 17:28,19.57,20.53,20.46,40,40,40,0,21
2021-11-13 17:38,19.57,20.53,20.4,89.5,89.7,89.5,0,21
2021-11-13 17:48,19.45,20.47,20.27,83.9,86.7,86.3,0,21
2021-11-13 17:58,19.32,20.41,20.15,83.8,86.6,86.4,0,21
2021-11-13 18:08,19.2,20.35,20.02,79.1,83.9,82,0,21
2021-11-13 18:18,19.13,20.28,19.9,79.4,84.1,81.6,0,21
2021-11-13 18:28,19.13,20.28,19.83,79.5,84.7,80.8,0,21
2021-11-13 18:38,19.01,20.16,19.71,79.2,83.9,81.9,0,21
2021-11-13 18:48,19.01,20.16,19.71,76,81.6,75.7,0,21
2021-11-13 18:58,18.95,20.1,19.65,76.3,81.4,75.5,0,21
2021-11-13 19:08,18.88,20.1,19.58,75.8,81.3,76.2,0,21
2021-11-13 19:18,18.82,20.03,19.52,76.4,81.3,75.6,0,21
2021-11-13 19:28,18.82,19.97,19.46,73,76.9,71.8,0,21
2021-11-13 19:38,18.76,19.91,19.46,74,78.9,68.8,0,21
2021-11-13 19:48,18.7,19.91,19.46,74.6,75.5,71.7,0,21
2021-11-13 19:58,18.63,19.85,19.33,74.4,76,71.3,0,21
2021-11-13 20:08,18.57,19.78,19.27,74.9,61.4,74,0,21
2021-11-13 20:18,18.51,19.78,19.27,75,61.4,74,0,21
2021-11-13 20:28,18.45,19.72,19.21,75,61.4,74,0,21
2021-11-13 20:38,18.45,19.72,19.15,75,61.4,74,0,21
2021-11-13 20:48,18.38,19.66,19.15,75,61.4,74,0,21
2021-11-13 20:58,18.38,19.6166666666667,19.15,81.5,45.5,72.3,0,21
2021-11-13 21:08,18.26,19.5733333333333,19.02,71.7,61,66.6,0,21
2021-11-13 21:18,18.26,19.53,18.96,71.1,61,67.2,0,21
2021-11-13 21:28,18.26,19.53,18.96,71.6,60.4,67.3,0,21
2021-11-13 21:38,18.2,19.53,18.96,71.5,60.4,67.3,0,21
2021-11-13 21:48,18.13,19.41,18.9,71.5,60.4,67.4,0,21
2021-11-13 21:58,18.13,19.41,18.83,70.5,60.3,68.5,0,21
2021-11-13 22:08,18.2,19.47,18.9,61.9,61.5,65,0,21
2021-11-13 22:18,18.26,19.47,18.96,57.9,60.8,69.7,0,21
2021-11-13 22:28,18.26,19.47,18.9,59.3,60.7,68.4,0,21
2021-11-13 22:38,18.2,19.41,18.9,62.3,60.4,65.7,0,21
2021-11-13 22:48,18.13,19.35,18.77,60.3,60.5,67.6,0,21
2021-11-13 22:58,18.07,19.28,18.71,67.1,59.8,61.5,0,21
2021-11-13 23:08,18.01,19.28,18.71,67.1,59.8,61.4,0,21
2021-11-13 23:18,17.95,19.22,18.65,62.4,60.3,65.7,0,21
2021-11-13 23:28,17.95,19.22,18.65,59.1,60.6,68.6,0,21
2021-11-13 23:38,17.95,19.22,18.65,58.8,60.7,68.9,0,21
2021-11-13 23:48,18.01,19.22,18.65,59.2,60.6,68.6,0,21
2021-11-13 23:58,17.95,19.22,18.52,56.9,60.3,60.7,0,21


==> CDC-2022 - Contrasting Data-Driven Techniques/data/polydome_min.dat <==
tt,t,max,min,y,u,w1,w2
2021-05-13 23:59,1,30,19,21.45,0.0103999999999997,10.85,0
2021-05-14 00:14,2,30,19,21.325,0.0132666666666665,10.72,0
2021-05-14 00:29,3,30,19,21.25,0.0130666666666666,10.6,0
2021-05-14 00:44,4,30,19,21.125,0.0133999999999999,10.47,0
2021-05-14 00:59,5,30,19,20.975,0.0110666666666663,10.34,0
2021-05-14 01:14,6,30,19,20.875,0.00776666666666692,10.2,0
2021-05-14 01:29,7,30,19,20.775,0.0160666666666671,10.06,0
2021-05-14 01:44,8,30,19,20.25,0.0162,9.93,0
2021-05-14 01:59,9,30,19,20.1,0.0209333333333337,9.79,0
2021-05-14 02:14,10,30,19,20.025,0.0138666666666665,9.98,0
2021-05-14 02:29,11,30,19,19.875,0.0171999999999999,9.84,0
2021-05-14 02:44,12,30,19,19.525,0.0190666666666668,9.71,0
2021-05-14 02:59,13,30,19,19.625,0.0163999999999995,9.57,0
2021-05-14 03:14,14,30,19,19.3,0.734666666666667,9.48,0
2021-05-14 03:29,15,30,19,19.2,1.1348,9.38,0
2021-05-14 03:44,16,30,19,19.15,0.0171333333333332,9.29,0
2021-05-14 03:59,17,30,19,19.075,3.43193333333333,9.19,0
2021-05-14 04:14,18,30,19,18.75,5.73766666666667,9.11,0
2021-05-14 04:29,19,30,19,19.1,1.93213333333333,9.03,0
2021-05-14 04:44,20,30,19,19.2,0.019133333333333,8.95,0
2021-05-14 04:59,21,30,19,18.925,5.7354,8.87,0
2021-05-14 05:14,22,30,19,18.825,3.45066666666667,8.89,0
2021-05-14 05:29,23,30,19,19.175,5.7914,8.83,0
2021-05-14 05:44,24,30,19,19.2,5.79966666666667,8.77,0
2021-05-14 05:59,25,30,19,19.35,5.82033333333333,8.71,0
2021-05-14 06:14,26,30,19,19.7,5.83486666666667,8.7,0.00789
2021-05-14 06:29,27,30,19,19.825,5.84026666666667,8.69,0.01579
2021-05-14 06:44,28,30,19,19.95,5.865,8.69,0.02368
2021-05-14 06:59,29,30,19,20.375,5.9036,8.68,0.03158
2021-05-14 07:14,30,30,19,20.825,0.802333333333333,8.89,0.06165
2021-05-14 07:29,31,30,19,20.975,0.0118666666666667,9.1,0.09173
2021-05-14 07:44,32,30,19,20.9,0.0159333333333334,9.3,0.12181
2021-05-14 07:59,33,26,21,20.8,1.16813333333333,9.51,0.15188
2021-05-14 08:14,34,26,21,20.725,3.54506666666667,9.91,0.19491
2021-05-14 08:29,35,26,21,20.9,0.00360000000000005,10.2,0.23544
2021-05-14 08:44,36,26,21,21.025,0.0120666666666662,10.48,0.27598
2021-05-14 08:59,37,26,21,21.025,0.00999999999999979,10.76,0.31652
2021-05-14 09:14,38,26,21,21,2.38793333333333,10.98,0.36033
2021-05-14 09:29,39,26,21,21.075,3.982,11.19,0.40414
2021-05-14 09:44,40,26,21,21.225,6.021,11.41,0.44795
2021-05-14 09:59,41,26,21,21.6,6.08773333333333,11.62,0.49176
2021-05-14 10:14,42,26,21,22.025,6.15946666666667,11.73,0.52996
2021-05-14 10:29,43,26,21,22.5,3.7268,11.83,0.56816
2021-05-14 10:44,44,26,21,22.925,0.000200000000000422,11.93,0.60635
2021-05-14 10:59,45,26,21,23.125,-0.00293333333333301,12.2,0.66312
2021-05-14 11:14,46,26,21,23.15,-0.000333333333333741,12.32,0.68344
2021-05-14 11:29,47,26,21,23.225,-0.000733333333333697,12.44,0.70376
2021-05-14 11:44,48,26,21,23.225,0.00253333333333305,12.56,0.72408
2021-05-14 11:59,49,26,21,23.225,-0.000399999999999956,12.68,0.7444
2021-05-14 12:14,50,26,21,23.225,-0.000533333333333275,12.59,0.73914
2021-05-14 12:29,51,26,21,23.25,0.00226666666666642,12.49,0.73389
2021-05-14 12:44,52,26,21,23.275,-0.00280000000000058,12.39,0.72863
2021-05-14 12:59,53,26,21,23.325,0.00279999999999969,12.29,0.72337
2021-05-14 13:14,54,26,21,23.375,0.00166666666666648,12.35,0.70756
2021-05-14 13:29,55,26,21,23.4,0.00113333333333276,12.41,0.69175
2021-05-14 13:44,56,26,21,23.475,-0.000199999999999978,12.47,0.67594
2021-05-14 13:59,57,26,21,23.5,-0.00526666666666697,12.53,0.66013
2021-05-14 14:14,58,26,21,23.55,-0.00599999999999978,12.34,0.61874
2021-05-14 14:29,59,26,21,23.625,0.00193333333333356,12.29,0.60458
2021-05-14 14:44,60,26,21,23.65,0.00353333333333294,12.23,0.59042
2021-05-14 14:59,61,26,21,23.725,-0.0029333333333339,12.18,0.57626
2021-05-14 15:14,62,26,21,23.8,-0.00813333333333333,12.35,0.56994
2021-05-14 15:29,63,26,21,23.9,0.00226666666666642,12.52,0.56362
2021-05-14 15:44,64,26,21,23.95,0.00266666666666637,12.69,0.55729
2021-05-14 15:59,65,26,21,24.075,0.00206666666666644,12.86,0.55097
2021-05-14 16:14,66,26,21,24.225,0.0032666666666672,13.06,0.56363
2021-05-14 16:29,67,26,21,24.325,0.00700000000000012,13.26,0.57629
2021-05-14 16:44,68,26,21,24.425,-0.00119999999999987,13.47,0.58894
2021-05-14 16:59,69,26,21,24.425,-0.00266666666666682,12.96,0.54728
2021-05-14 17:14,70,26,21,24.4,-0.00746666666666629,12.89,0.51005
2021-05-14 17:29,71,26,21,24.425,0.00273333333333303,12.82,0.47282
2021-05-14 17:44,72,26,21,24.375,0.000599999999999934,12.75,0.43559
2021-05-14 17:59,73,30,19,24.35,-0.0043333333333333,12.68,0.39836
2021-05-14 18:14,74,30,19,24.35,-0.00159999999999982,12.55,0.37141
2021-05-14 18:29,75,30,19,24.325,-0.0028666666666668,12.43,0.34446
2021-05-14 18:44,76,30,19,24.3,0.00126666666666608,12.3,0.31751
2021-05-14 18:59,77,30,19,24.2,-0.00253333333333305,12.18,0.29057
2021-05-14 19:14,78,30,19,24.175,-0.00133333333333319,12.18,0.25023
2021-05-14 19:29,79,30,19,24.1,0.00439999999999996,12.17,0.20989
2021-05-14 19:44,80,30,19,24.05,0.00173333333333359,12.17,0.16955
2021-05-14 19:59,81,30,19,23.95,-0.005066666666667,12.17,0.12921
2021-05-14 20:14,82,30,19,23.9,0.00353333333333339,11.95,0.11832
2021-05-14 20:29,83,30,19,23.825,-0.00266666666666637,11.92,0.08858
2021-05-14 20:44,84,30,19,23.725,0.000599999999999934,11.91,0.05885
2021-05-14 20:59,85,30,19,23.625,-0.00253333333333305,11.89,0.02911
2021-05-14 21:14,86,30,19,23.525,0.000733333333333253,11.78,0.02183
2021-05-14 21:29,87,30,19,23.425,0.00533333333333319,11.67,0.01455
2021-05-14 21:44,88,30,19,23.35,0.00713333333333299,11.56,0.00727
2021-05-14 21:59,89,30,19,23.25,0.00860000000000039,11.46,0
2021-05-14 22:14,90,30,19,23.15,0.0114000000000001,11.39,0
2021-05-14 22:29,91,30,19,22.975,0.0174000000000003,11.33,1e-05
2021-05-14 22:44,92,30,19,22.85,0.0135333333333332,11.26,1e-05
2021-05-14 22:59,93,30,19,22.75,0.0120666666666667,11.2,2e-05
2021-05-14 23:14,94,30,19,22.65,0.0135333333333332,11.25,0
2021-05-14 23:29,95,30,19,22.55,0.0148000000000001,11.16,0
2021-05-14 23:44,96,30,19,22.45,0.0108000000000001,11.07,0


==> CDC-2022 - Contrasting Data-Driven Techniques/data/polydome_min_robust.dat <==
tt,t,max,min,y,u,w1,w2
2021-05-24 23:59,1,30,19,20.3,0.0350000000000001,12.03,0
2021-05-25 00:14,2,30,19,20.025,0.0443999999999996,11.94,0
2021-05-25 00:29,3,30,19,19.95,0.043333333333333,11.84,0
2021-05-25 00:44,4,30,19,20.075,1.14773333333333,11.75,0
2021-05-25 00:59,5,30,19,19.85,2.7482,11.65,0
2021-05-25 01:14,6,30,19,19.85,0.0437999999999996,11.61,0
2021-05-25 01:29,7,30,19,20.075,0.0333999999999999,11.56,0
2021-05-25 01:44,8,30,19,19.85,5.09053333333333,11.52,0
2021-05-25 01:59,9,30,19,19.8,1.97506666666667,11.48,0
2021-05-25 02:14,10,30,19,19.975,0.0393333333333334,11.16,0
2021-05-25 02:29,11,30,19,19.975,3.5498,11.03,0
2021-05-25 02:44,12,30,19,19.975,3.93906666666667,10.9,0
2021-05-25 02:59,13,30,19,20.05,0.0324666666666666,10.77,0
2021-05-25 03:14,14,30,19,20.325,0.0368666666666666,10.62,0
2021-05-25 03:29,15,30,19,20.025,3.92213333333333,10.48,0
2021-05-25 03:44,16,30,19,20,0.8234,10.34,0
2021-05-25 03:59,17,30,19,20.05,0.0367999999999999,10.2,0
2021-05-25 04:14,18,30,19,20,2.74973333333333,10.14,0
2021-05-25 04:29,19,30,19,19.9,2.37466666666667,10.09,0
2021-05-25 04:44,20,30,19,20,1.59033333333333,10.03,0
2021-05-25 04:59,21,30,19,20.025,0.0508666666666664,9.98,0
2021-05-25 05:14,22,30,19,20.15,4.72213333333333,9.98,3e-05
2021-05-25 05:29,23,30,19,19.875,5.90326666666667,9.91,7e-05
2021-05-25 05:44,24,30,19,20.025,5.92093333333333,9.85,0.00011
2021-05-25 05:59,25,30,19,20.5,5.93266666666667,9.78,0.00015
2021-05-25 06:14,26,30,19,20.975,5.94646666666667,9.75,0.0084
2021-05-25 06:29,27,30,19,21.2,3.19813333333333,9.71,0.01665
2021-05-25 06:44,28,30,19,21.325,5.96673333333333,9.67,0.0249
2021-05-25 06:59,29,30,19,21.375,5.96393333333333,9.63,0.03314
2021-05-25 07:14,30,30,19,21.5,5.96913333333333,9.63,0.05619
2021-05-25 07:29,31,30,19,21.625,3.60373333333333,9.62,0.07923
2021-05-25 07:44,32,30,19,21.775,2.4124,9.62,0.10228
2021-05-25 07:59,33,26,21,21.725,4.4024,9.82,0.13528
2021-05-25 08:14,34,26,21,21.725,3.21026666666667,9.86,0.16927
2021-05-25 08:29,35,26,21,21.725,1.6326,9.89,0.20327
2021-05-25 08:44,36,26,21,21.8,1.61453333333333,9.93,0.23726
2021-05-25 08:59,37,26,21,21.75,1.23526666666667,9.97,0.27126
2021-05-25 09:14,38,26,21,21.75,0.0347999999999997,10.06,0.30405
2021-05-25 09:29,39,26,21,21.7,2.4022,10.16,0.33684
2021-05-25 09:44,40,26,21,21.7,0.0382666666666664,10.25,0.36963
2021-05-25 09:59,41,26,21,21.8,0.0328666666666666,10.35,0.40242
2021-05-25 10:14,42,26,21,21.85,0.0322666666666667,10.56,0.43938
2021-05-25 10:29,43,26,21,21.95,0.0348666666666664,10.78,0.47633
2021-05-25 10:44,44,26,21,22,0.0298000000000003,10.99,0.51329
2021-05-25 10:59,45,26,21,22.075,0.0322666666666671,11.08,0.54362
2021-05-25 11:14,46,26,21,22.175,0.035733333333333,11.31,0.5677
2021-05-25 11:29,47,26,21,22.225,0.0379999999999998,11.54,0.59178
2021-05-25 11:44,48,26,21,22.3,0.038933333333333,11.77,0.61585
2021-05-25 11:59,49,26,21,22.425,0.0332666666666661,12,0.63993
2021-05-25 12:14,50,26,21,22.5,0.0317999999999996,12.16,0.65004
2021-05-25 12:29,51,26,21,22.575,0.0333999999999999,12.33,0.66016
2021-05-25 12:44,52,26,21,22.65,0.0385999999999997,12.5,0.67027
2021-05-25 12:59,53,26,21,22.7,0.0291999999999999,12.66,0.68038
2021-05-25 13:14,54,26,21,22.8,0.0358999999999998,12.84,0.71219
2021-05-25 13:29,55,26,21,22.9,0.027533333333333,13.02,0.74399
2021-05-25 13:44,56,26,21,22.975,0.0219333333333331,13.2,0.7758
2021-05-25 13:59,57,26,21,23.075,0.0291333333333332,13.45,0.82508
2021-05-25 14:14,58,26,21,23.2,0.0233333333333334,13.59,0.81209
2021-05-25 14:29,59,26,21,23.375,0.0196666666666667,13.73,0.79909
2021-05-25 14:44,60,26,21,23.475,0.0230666666666668,13.87,0.78609
2021-05-25 14:59,61,26,21,23.6,0.0219333333333336,14.01,0.7731
2021-05-25 15:14,62,26,21,23.75,0.0166666666666662,14.09,0.75438
2021-05-25 15:29,63,26,21,23.9,0.0219333333333327,14.17,0.73566
2021-05-25 15:44,64,26,21,24,0.0167999999999995,14.25,0.71693
2021-05-25 15:59,65,26,21,24.175,0.0201000000000002,14.33,0.69821
2021-05-25 16:14,66,26,21,24.25,0.018466666666666,14.41,0.67815
2021-05-25 16:29,67,26,21,24.45,0.0213333333333336,14.48,0.65808
2021-05-25 16:44,68,26,21,24.575,0.0139999999999993,14.56,0.63802
2021-05-25 16:59,69,26,21,24.725,0.0220666666666669,14.63,0.61796
2021-05-25 17:14,70,26,21,24.85,0.0156000000000001,14,0.55694
2021-05-25 17:29,71,26,21,24.975,0.0150666666666663,13.99,0.51324
2021-05-25 17:44,72,26,21,25.075,0.0177999999999998,13.98,0.46954
2021-05-25 17:59,73,30,19,25.175,0.0138000000000003,13.97,0.42584
2021-05-25 18:14,74,30,19,25.2,0.0154666666666667,13.97,0.39022
2021-05-25 18:29,75,30,19,25.275,0.018066666666666,13.97,0.3546
2021-05-25 18:44,76,30,19,25.25,0.0168999999999992,13.97,0.31898
2021-05-25 18:59,77,30,19,25.25,0.0176666666666665,13.97,0.28336
2021-05-25 19:14,78,30,19,25.225,0.0224666666666669,13.91,0.24996
2021-05-25 19:29,79,30,19,25.175,0.0137999999999998,13.85,0.21655
2021-05-25 19:44,80,30,19,25.1,0.0183999999999997,13.79,0.18314
2021-05-25 19:59,81,30,19,25.05,0.0219999999999998,13.73,0.14974
2021-05-25 20:14,82,30,19,24.95,0.0187333333333326,13.92,0.11905
2021-05-25 20:29,83,30,19,24.85,0.0190666666666668,13.78,0.0925
2021-05-25 20:44,84,30,19,24.75,0.0217999999999998,13.64,0.06596
2021-05-25 20:59,85,30,19,24.625,0.0222000000000002,13.5,0.03942
2021-05-25 21:14,86,30,19,24.475,0.0265333333333335,13.32,0.02959
2021-05-25 21:29,87,30,19,24.375,0.025933333333334,13.13,0.01976
2021-05-25 21:44,88,30,19,24.275,0.0232666666666663,12.95,0.00993
2021-05-25 21:59,89,30,19,24.15,0.0293999999999994,12.76,0.0001
2021-05-25 22:14,90,30,19,24.025,0.0318333333333332,12.6,8e-05
2021-05-25 22:29,91,30,19,23.9,0.0314333333333332,12.43,5e-05
2021-05-25 22:44,92,30,19,23.825,0.0284666666666666,12.27,2e-05
2021-05-25 22:59,93,30,19,23.65,0.0364,12.1,0
2021-05-25 23:14,94,30,19,23.5,0.0283333333333329,12.15,0
2021-05-25 23:29,95,30,19,23.4,0.0348666666666664,12.02,0
2021-05-25 23:44,96,30,19,23.3,0.0353333333333334,11.89,0


==> data/CDC_2022_hospital_data.csv <==
time,room_1_temp,room_2_temp,room_3_temp,AHU_1_valve_POS,AHU_2_valve_POS,AHU_3_valve_POS
2021-11-12 00:08:00,18.82,19.66,20.4,61.2,61.4,65.8
2021-11-12 00:18:00,18.76,19.595,20.33,59.9,60.9,67.6
2021-11-12 00:28:00,18.7,19.53,20.33,63.4,61.1,63.8
2021-11-12 00:38:00,18.63,19.53,20.27,66.1,60.6,61.7
2021-11-12 00:48:00,18.63,19.53,20.21,66.8,60.6,61.0
2021-11-12 00:58:00,18.57,19.47,20.21,67.3,60.6,60.6
2021-11-12 01:08:00,18.51,19.41,20.21,67.5,60.5,60.4
2021-11-12 01:18:00,18.45,19.35,20.15,65.8,60.7,61.9
2021-11-12 01:28:00,18.45,19.35,20.08,60.6,62.6,65.2
2021-11-12 01:38:00,18.38,19.35,20.08,68.0,60.5,59.9
2021-11-12 01:48:00,18.38,19.28,20.08,68.1,60.4,59.9
2021-11-12 01:58:00,18.26,19.22,20.08,68.0,60.4,60.1
2021-11-12 02:08:00,18.32,19.16,19.96,68.0,60.3,60.1
2021-11-12 02:18:00,18.26,19.22,19.9,57.1,60.7,60.1
2021-11-12 02:28:00,18.2,19.16,19.96,57.2,60.7,59.9
2021-11-12 02:38:00,18.26,19.16,19.9,56.9,60.8,60.1
2021-11-12 02:48:00,18.32,19.16,19.9,57.2,61.1,59.6
2021-11-12 02:58:00,18.38,19.16,19.83,57.1,61.0,59.7
2021-11-12 03:08:00,18.32,19.16,19.96,57.3,60.9,59.7
2021-11-12 03:18:00,18.26,19.1,19.83,57.2,60.7,60.0
2021-11-12 03:28:00,18.2,19.03,19.83,57.4,60.7,59.7
2021-11-12 03:38:00,18.13,18.97,19.77,57.4,60.6,59.8
2021-11-12 03:48:00,18.07,18.91,19.71,57.6,60.7,59.5
2021-11-12 03:58:00,18.13,18.91,19.77,57.8,60.9,59.2
2021-11-12 04:08:00,18.13,18.97,19.71,57.6,61.0,59.3
2021-11-12 04:18:00,18.13,18.97,19.71,57.7,60.8,59.3
2021-11-12 04:28:00,18.07,18.91,19.71,57.7,60.8,59.4
2021-11-12 04:38:00,18.01,18.85,19.65,57.7,60.6,59.6
2021-11-12 04:48:00,17.95,18.78,19.65,57.8,60.4,59.6
2021-11-12 04:58:00,17.88,18.78,19.65,53.9,59.2,54.5
2021-11-12 05:08:00,18.01,18.78,19.65,53.9,59.4,54.3
2021-11-12 05:18:00,18.07,18.85,19.65,53.9,59.4,54.3
2021-11-12 05:28:00,18.01,18.85,19.58,53.9,59.3,54.5
2021-11-12 05:38:00,18.01,18.78,19.58,57.9,60.7,59.3
2021-11-12 05:48:00,17.95,18.72,19.58,57.9,60.6,59.3
2021-11-12 05:58:00,17.88,18.66,19.52,57.9,60.5,59.4
2021-11-12 06:08:00,17.88,18.66,19.58,57.9,60.5,59.4
2021-11-12 06:18:00,17.95,18.6,19.52,58.2,60.6,59.0
2021-11-12 06:28:00,18.07,18.66,19.46,58.3,60.8,58.8
2021-11-12 06:38:00,18.13,18.66,19.52,58.3,60.7,58.9
2021-11-12 06:48:00,18.13,18.66,19.52,69.2,60.5,58.6
2021-11-12 06:58:00,18.07,18.6,19.46,69.2,60.3,58.8
2021-11-12 07:08:00,18.01,18.6,19.46,69.2,60.3,58.9
2021-11-12 07:18:00,18.13,18.66,19.46,69.3,60.4,58.8
2021-11-12 07:28:00,18.13,18.85,19.52,71.8,60.6,66.8
2021-11-12 07:38:00,18.13,18.78,19.58,72.2,60.8,66.3
2021-11-12 07:48:00,18.13,18.85,19.52,72.7,60.8,65.8
2021-11-12 07:58:00,18.2,18.97,19.58,72.3,60.8,66.1
2021-11-12 08:08:00,18.2,19.03,19.71,75.0,61.2,74.1
2021-11-12 08:18:00,18.2,19.03,19.96,75.1,61.4,73.9
2021-11-12 08:28:00,18.32,19.03,19.96,75.3,61.5,73.6
2021-11-12 08:38:00,18.38,19.22,19.77,75.4,61.5,73.6
2021-11-12 08:48:00,18.51,19.28,19.58,75.1,61.4,73.8
2021-11-12 08:58:00,18.57,19.35,19.71,74.7,61.4,74.2
2021-11-12 09:08:00,18.63,19.41,19.71,74.9,61.5,73.9
2021-11-12 09:18:00,18.7,19.41,19.71,74.8,61.6,73.9
2021-11-12 09:28:00,18.88,19.53,19.77,74.0,80.2,67.5
2021-11-12 09:38:00,18.88,19.47,19.77,69.3,82.8,69.6
2021-11-12 09:48:00,18.88,19.47,19.77,68.5,83.8,69.4
2021-11-12 09:58:00,18.95,19.53,19.71,74.1,80.5,67.2
2021-11-12 10:08:00,19.01,19.53,19.77,76.2,81.8,75.3
2021-11-12 10:18:00,19.13,19.595,19.77,52.1,60.8,40.5
2021-11-12 10:28:00,19.2,19.66,19.9,76.2,81.5,75.6
2021-11-12 10:38:00,19.07,19.66,19.83,75.6,81.6,76.1
2021-11-12 10:48:00,19.07,19.66,19.77,90.0,84.5,40.0
2021-11-12 10:58:00,19.07,19.66,19.83,79.7,83.5,81.8
2021-11-12 11:08:00,19.26,19.78,19.9,82.1,85.2,77.6
2021-11-12 11:18:00,19.32,19.85,19.9,40.0,40.0,40.0
2021-11-12 11:28:00,19.57,19.91,20.08,40.0,40.0,40.0
2021-11-12 11:38:00,19.63,19.97,20.21,83.7,86.8,86.3
2021-11-12 11:48:00,19.63,20.03,20.15,89.7,89.6,89.5
2021-11-12 11:58:00,19.45,19.97,20.08,40.0,40.0,40.0
2021-11-12 12:08:00,19.51,19.97,20.02,40.0,40.0,40.0
2021-11-12 12:18:00,19.63,20.03,20.21,40.0,40.0,40.0
2021-11-12 12:28:00,19.82,20.16,20.33,40.0,40.0,40.0
2021-11-12 12:38:00,19.95,20.28,20.46,89.7,89.4,89.6
2021-11-12 12:48:00,19.82,20.28,20.46,40.0,40.0,40.0
2021-11-12 12:58:00,19.76,20.47,20.4,40.0,40.0,40.0
2021-11-12 13:08:00,19.82,20.53,20.52,40.0,40.0,40.0
2021-11-12 13:18:00,19.88,20.6,20.52,40.0,40.0,40.0
2021-11-12 13:28:00,19.88,20.66,20.65,40.0,40.0,40.5
2021-11-12 13:38:00,19.95,20.78,20.71,40.0,40.0,42.7
2021-11-12 13:48:00,20.07,20.85,20.83,40.0,40.0,45.8
2021-11-12 13:58:00,20.2,20.97,20.96,40.0,44.0,48.2
2021-11-12 14:08:00,20.2,20.97,20.96,90.0,65.4,63.9
2021-11-12 14:18:00,20.13,20.85,20.9,90.0,90.0,66.8
2021-11-12 14:28:00,19.95,20.72,20.71,40.0,40.0,43.3
2021-11-12 14:38:00,20.01,20.78,20.9,40.0,40.0,44.4
2021-11-12 14:48:00,20.2,20.85,20.9,90.0,90.0,66.9
2021-11-12 14:58:00,20.13,20.85,20.96,40.0,42.5,49.3
2021-11-12 15:08:00,20.26,20.91,21.02,40.0,44.0,49.1
2021-11-12 15:18:00,20.26,20.97,21.02,40.0,44.1,49.8
2021-11-12 15:28:00,20.32,20.97,21.02,90.0,45.4,63.9
2021-11-12 15:38:00,20.2,21.1,21.02,83.0,44.2,63.9
2021-11-12 15:48:00,20.07,21.1,21.08,81.5,43.9,90.0
2021-11-12 15:58:00,20.01,21.1,21.02,90.0,44.0,64.1
2021-11-12 16:08:00,20.01,21.16,21.02,90.0,44.4,63.9
2021-11-12 16:18:00,19.95,21.1,21.02,90.0,44.0,63.9
2021-11-12 16:28:00,19.95,21.1,21.02,50.1,43.8,52.2
2021-11-12 16:38:00,19.95,21.16,21.02,90.0,44.3,63.9
2021-11-12 16:48:00,19.95,21.22,21.08,51.8,44.3,63.8
2021-11-12 16:58:00,19.95,21.22,21.08,51.9,44.2,63.8
2021-11-12 17:08:00,19.88,21.16,21.08,90.0,43.7,54.3
2021-11-12 17:18:00,19.82,21.03,21.02,90.0,44.1,54.4
2021-11-12 17:28:00,19.82,20.97,21.02,90.0,45.2,63.8
2021-11-12 17:38:00,19.76,20.97,20.96,90.0,90.0,54.3
2021-11-12 17:48:00,19.76,20.97,20.96,50.4,44.0,63.7
2021-11-12 17:58:00,19.76,20.97,20.96,90.0,90.0,54.3
2021-11-12 18:08:00,19.76,20.91,20.83,50.3,90.0,54.3
2021-11-12 18:18:00,19.76,20.78,20.83,82.3,85.8,65.2
2021-11-12 18:28:00,19.69666666666667,20.78,20.83,50.2,90.0,68.6
2021-11-12 18:38:00,19.633333333333333,20.72,20.71,80.2,66.4,86.7
2021-11-12 18:48:00,19.57,20.66,20.58,77.5,72.4,83.4
2021-11-12 18:58:00,19.51,20.66,20.46,77.4,63.1,81.3
2021-11-12 19:08:00,19.57,20.6,20.4,77.5,63.2,81.1
2021-11-12 19:18:00,19.38,20.47,20.4,76.3,63.0,82.4
2021-11-12 19:28:00,19.26,20.53,20.33,72.1,74.2,75.5
2021-11-12 19:38:00,19.2,20.47,20.21,77.7,63.2,80.8
2021-11-12 19:48:00,19.13,20.47,20.15,74.5,81.5,65.8
2021-11-12 19:58:00,19.13,20.41,20.08,75.5,62.3,72.6
2021-11-12 20:08:00,19.07,20.35,20.08,75.3,62.2,72.9
2021-11-12 20:18:00,19.01,20.28,20.02,75.2,62.1,73.0
2021-11-12 20:28:00,19.01,20.28,20.02,75.2,62.0,73.2
2021-11-12 20:38:00,18.95,20.28,19.96,75.2,62.0,73.2
2021-11-12 20:48:00,18.88,20.22,19.9,75.1,62.0,73.3
2021-11-12 20:58:00,18.82,20.22,19.9,75.0,61.9,73.5
2021-11-12 21:08:00,18.82,20.16,19.83,75.0,61.8,73.5
2021-11-12 21:18:00,18.76,20.1,19.77,75.0,61.8,73.6
2021-11-12 21:28:00,18.7,20.1,19.77,74.9,61.7,73.7
2021-11-12 21:38:00,18.7,20.03,19.77,75.0,61.7,73.7
2021-11-12 21:48:00,18.63,20.03,19.71,75.0,61.7,73.7
2021-11-12 21:58:00,18.63,20.03,19.65,74.9,61.7,73.8
2021-11-12 22:08:00,18.57,19.97,19.65,74.5,62.0,62.8
2021-11-12 22:18:00,18.57,19.91,19.58,74.1,61.8,63.3
2021-11-12 22:28:00,18.51,19.85,19.58,74.3,61.8,63.2
2021-11-12 22:38:00,18.51,19.85,19.46,75.0,62.2,62.0
2021-11-12 22:48:00,18.38,19.85,19.4,73.2,61.4,64.7
2021-11-12 22:58:00,18.38,19.78,19.46,72.3,61.1,65.8
2021-11-12 23:08:00,18.38,19.78,19.4,68.9,61.1,58.4
2021-11-12 23:18:00,18.45,19.78,19.4,68.6,61.3,58.4
2021-11-12 23:28:00,18.45,19.78,19.46,68.9,61.1,58.4
2021-11-12 23:38:00,18.38,19.72,19.4,69.1,60.9,58.4
2021-11-12 23:48:00,18.32,19.66,19.4,69.1,60.8,58.5
2021-11-12 23:58:00,18.26,19.755000000000003,19.27,51.9,82.6,53.9
2021-11-13 00:08:00,18.82,19.85,19.52,68.7,61.6,58.1
2021-11-13 00:18:00,19.13,20.03,19.77,68.1,61.8,58.6
2021-11-13 00:28:00,19.26,20.22,20.02,69.2,61.9,57.3
2021-11-13 00:38:00,19.57,20.41,20.33,59.1,62.5,66.9
2021-11-13 00:48:00,19.82,20.47,20.71,59.4,61.9,67.1
2021-11-13 00:58:00,19.95,20.53,20.77,73.9,54.3,60.2
2021-11-13 01:08:00,19.45,20.28,20.65,58.1,62.1,68.2
2021-11-13 01:18:00,18.76,19.91,19.77,67.1,60.7,60.6
2021-11-13 01:28:00,18.51,19.66,19.46,63.7,62.4,62.2
2021-11-13 01:38:00,18.45,19.616666666666667,19.33,52.8,82.8,52.8
2021-11-13 01:48:00,18.38,19.57333333333333,19.27,57.5,62.3,58.1
2021-11-13 01:58:00,18.45,19.53,19.27,58.6,60.9,58.3
2021-11-13 02:08:00,18.32,19.47,19.21,57.6,61.0,59.3
2021-11-13 02:18:00,18.2,19.41,19.08,57.4,60.8,59.6
2021-11-13 02:28:00,18.13,19.28,18.96,56.9,60.6,60.4
2021-11-13 02:38:00,18.13,19.28,18.96,56.2,60.4,61.3
2021-11-13 02:48:00,18.13,19.22,18.96,56.1,60.4,61.3
2021-11-13 02:58:00,18.13,19.28,18.96,56.2,60.5,61.2
2021-11-13 03:08:00,18.13,19.22,18.9,57.8,62.0,58.0
2021-11-13 03:18:00,18.13,19.22,19.02,57.7,62.0,58.2
2021-11-13 03:28:00,18.07,19.22,18.9,54.0,60.3,53.4
2021-11-13 03:38:00,17.95,19.1,18.77,54.0,59.9,53.7
2021-11-13 03:48:00,17.88,19.03,18.71,54.0,59.5,54.1
2021-11-13 03:58:00,17.88,18.97,18.65,54.0,59.6,54.0
2021-11-13 04:08:00,17.82,18.97,18.65,54.0,59.7,54.0
2021-11-13 04:18:00,17.88,18.97,18.65,54.0,59.7,54.0
2021-11-13 04:28:00,17.88,18.97,18.65,54.0,59.7,54.0
2021-11-13 04:38:00,17.82,18.91,18.58,53.9,59.7,53.9
2021-11-13 04:48:00,17.82,18.91,18.58,53.9,59.7,54.0
2021-11-13 04:58:00,17.82,18.91,18.58,53.9,59.7,54.0
2021-11-13 05:08:00,17.82,18.91,18.65,53.9,59.7,54.0
2021-11-13 05:18:00,17.82,18.91,18.58,56.0,59.9,61.9
2021-11-13 05:28:00,17.76,18.85,18.52,56.4,59.9,61.5
2021-11-13 05:38:00,17.7,18.85,18.46,62.7,60.2,65.5
2021-11-13 05:48:00,17.7,18.78,18.46,61.6,60.3,66.6
2021-11-13 05:58:00,17.76,18.85,18.52,61.0,60.5,66.9
2021-11-13 06:08:00,17.82,18.85,18.52,60.3,60.7,67.4
2021-11-13 06:18:00,17.88,18.91,18.58,60.2,60.6,67.6
2021-11-13 06:28:00,17.88,18.91,18.58,59.7,60.5,68.2
2021-11-13 06:38:00,17.88,18.91,18.52,70.9,60.2,68.2
2021-11-13 06:48:00,17.82,18.85,18.52,71.0,60.1,68.1
2021-11-13 06:58:00,17.7,18.85,18.46,71.0,60.2,68.1
2021-11-13 07:08:00,17.76,18.85,18.46,71.2,60.4,67.7
2021-11-13 07:18:00,17.82,18.85,18.46,69.4,75.1,65.9
2021-11-13 07:28:00,17.88,18.91,18.52,68.6,73.9,67.9
2021-11-13 07:38:00,17.82,18.91,18.58,68.2,75.4,66.8
2021-11-13 07:48:00,17.82,18.91,18.52,75.3,62.0,73.1
2021-11-13 07:58:00,17.82,18.91,18.52,74.0,77.3,70.4
2021-11-13 08:08:00,17.88,18.91,18.52,74.0,77.3,70.4
2021-11-13 08:18:00,17.88,18.91,18.58,74.3,75.3,72.1
2021-11-13 08:28:00,17.95,18.97,18.58,73.1,78.6,70.1
2021-11-13 08:38:00,17.95,18.91,18.58,76.8,80.6,75.9
2021-11-13 08:48:00,18.01,19.03,18.71,76.8,80.9,75.6
2021-11-13 08:58:00,18.07,19.03,18.71,76.8,80.9,75.6
2021-11-13 09:08:00,18.13,19.03,18.77,80.0,86.3,78.7
2021-11-13 09:18:00,18.2,19.1,18.77,80.0,86.5,78.6
2021-11-13 09:28:00,18.26,19.1,18.83,80.1,83.3,81.6
2021-11-13 09:38:00,18.26,19.16,18.83,40.0,40.0,40.0
2021-11-13 09:48:00,18.45,19.22,18.96,40.0,40.0,40.0
2021-11-13 09:58:00,18.63,19.35,19.15,40.0,40.0,40.0
2021-11-13 10:08:00,18.7,19.35,19.27,40.0,40.0,40.0
2021-11-13 10:18:00,18.88,19.47,19.33,40.0,40.0,40.0
2021-11-13 10:28:00,18.95,19.53,19.46,40.0,40.0,40.0
2021-11-13 10:38:00,18.95,19.53,19.52,40.0,40.0,40.0
2021-11-13 10:48:00,19.07,19.66,19.58,40.0,40.0,40.0
2021-11-13 10:58:00,19.13,19.72,19.58,40.0,40.0,40.0
2021-11-13 11:08:00,19.2,19.72,19.71,40.0,40.0,40.0
2021-11-13 11:18:00,19.26,19.78,19.71,40.0,40.0,40.0
2021-11-13 11:28:00,19.26,19.85,19.77,40.0,40.0,40.0
2021-11-13 11:38:00,19.26,19.85,19.83,40.0,40.0,40.0
2021-11-13 11:48:00,19.32,19.91,19.9,40.0,40.0,40.0
2021-11-13 11:58:00,19.38,19.97,19.9,40.0,40.0,40.0
2021-11-13 12:08:00,19.32,19.97,19.96,40.0,40.0,40.0
2021-11-13 12:18:00,19.38,19.97,19.9,40.0,40.0,40.0
2021-11-13 12:28:00,19.38,19.97,19.96,40.0,40.0,40.0
2021-11-13 12:38:00,19.51,20.1,20.08,40.0,40.0,40.0
2021-11-13 12:48:00,19.51,20.1,20.08,40.0,40.0,40.0
2021-11-13 12:58:00,19.63,20.16,20.15,40.0,40.0,40.0
2021-11-13 13:08:00,19.63,20.22,20.21,40.0,40.0,40.0
2021-11-13 13:18:00,19.63,20.28,20.21,64.9,40.0,40.0
2021-11-13 13:28:00,19.63,20.28,20.27,40.0,40.0,40.0
2021-11-13 13:38:00,19.63,20.35,20.4,40.0,40.0,40.0
2021-11-13 13:48:00,19.76,20.41,20.4,40.0,40.0,40.0
2021-11-13 13:58:00,19.76,20.41,20.46,40.0,40.0,40.0
2021-11-13 14:08:00,19.76,20.41,20.46,40.0,40.0,40.0
2021-11-13 14:18:00,19.76,20.41,20.46,40.0,40.0,40.0
2021-11-13 14:28:00,19.665,20.41,20.4,64.6,40.0,40.0
2021-11-13 14:38:00,19.57,20.41,20.33,40.0,40.0,40.0
2021-11-13 14:48:00,19.63,20.41,20.4,40.0,40.0,40.0
2021-11-13 14:58:00,19.63,20.41,20.4,40.0,40.0,40.0
2021-11-13 15:08:00,19.63,20.47,20.46,40.0,40.0,40.0
2021-11-13 15:18:00,19.63,20.47,20.52,64.7,40.0,40.0
2021-11-13 15:28:00,19.63,20.47,20.46,40.0,40.0,40.0
2021-11-13 15:38:00,19.63,20.53,20.46,40.0,40.0,40.0
2021-11-13 15:48:00,19.63,20.47,20.52,64.7,40.0,40.0
2021-11-13 15:58:00,19.63,20.53,20.52,40.0,40.0,40.0
2021-11-13 16:08:00,19.63,20.53,20.58,40.0,40.0,40.0
2021-11-13 16:18:00,19.63,20.53,20.58,40.0,40.0,40.0
2021-11-13 16:28:00,19.63,20.6,20.58,40.0,40.0,40.0
2021-11-13 16:38:00,19.63,20.6,20.58,40.0,40.0,40.0
2021-11-13 16:48:00,19.63,20.6,20.58,40.0,40.0,40.0
2021-11-13 16:58:00,19.63,20.66,20.52,40.0,40.0,40.0
2021-11-13 17:08:00,19.63,20.66,20.52,40.0,40.0,40.0
2021-11-13 17:18:00,19.63,20.53,20.52,40.0,40.0,40.0
2021-11-13 17:28:00,19.57,20.53,20.46,40.0,40.0,40.0
2021-11-13 17:38:00,19.57,20.53,20.4,89.5,89.7,89.5
2021-11-13 17:48:00,19.45,20.47,20.27,83.9,86.7,86.3
2021-11-13 17:58:00,19.32,20.41,20.15,83.8,86.6,86.4
2021-11-13 18:08:00,19.2,20.35,20.02,79.1,83.9,82.0
2021-11-13 18:18:00,19.13,20.28,19.9,79.4,84.1,81.6
2021-11-13 18:28:00,19.13,20.28,19.83,79.5,84.7,80.8
2021-11-13 18:38:00,19.01,20.16,19.71,79.2,83.9,81.9
2021-11-13 18:48:00,19.01,20.16,19.71,76.0,81.6,75.7
2021-11-13 18:58:00,18.95,20.1,19.65,76.3,81.4,75.5
2021-11-13 19:08:00,18.88,20.1,19.58,75.8,81.3,76.2
2021-11-13 19:18:00,18.82,20.03,19.52,76.4,81.3,75.6
2021-11-13 19:28:00,18.82,19.97,19.46,73.0,76.9,71.8
2021-11-13 19:38:00,18.76,19.91,19.46,74.0,78.9,68.8
2021-11-13 19:48:00,18.7,19.91,19.46,74.6,75.5,71.7
2021-11-13 19:58:00,18.63,19.85,19.33,74.4,76.0,71.3
2021-11-13 20:08:00,18.57,19.78,19.27,74.9,61.4,74.0
2021-11-13 20:18:00,18.51,19.78,19.27,75.0,61.4,74.0
2021-11-13 20:28:00,18.45,19.72,19.21,75.0,61.4,74.0
2021-11-13 20:38:00,18.45,19.72,19.15,75.0,61.4,74.0
2021-11-13 20:48:00,18.38,19.66,19.15,75.0,61.4,74.0
2021-11-13 20:58:00,18.38,19.616666666666667,19.15,81.5,45.5,72.3
2021-11-13 21:08:00,18.26,19.57333333333333,19.02,71.7,61.0,66.6
2021-11-13 21:18:00,18.26,19.53,18.96,71.1,61.0,67.2
2021-11-13 21:28:00,18.26,19.53,18.96,71.6,60.4,67.3
2021-11-13 21:38:00,18.2,19.53,18.96,71.5,60.4,67.3
2021-11-13 21:48:00,18.13,19.41,18.9,71.5,60.4,67.4
2021-11-13 21:58:00,18.13,19.41,18.83,70.5,60.3,68.5
2021-11-13 22:08:00,18.2,19.47,18.9,61.9,61.5,65.0
2021-11-13 22:18:00,18.26,19.47,18.96,57.9,60.8,69.7
2021-11-13 22:28:00,18.26,19.47,18.9,59.3,60.7,68.4
2021-11-13 22:38:00,18.2,19.41,18.9,62.3,60.4,65.7
2021-11-13 22:48:00,18.13,19.35,18.77,60.3,60.5,67.6
2021-11-13 22:58:00,18.07,19.28,18.71,67.1,59.8,61.5
2021-11-13 23:08:00,18.01,19.28,18.71,67.1,59.8,61.4
2021-11-13 23:18:00,17.95,19.22,18.65,62.4,60.3,65.7
2021-11-13 23:28:00,17.95,19.22,18.65,59.1,60.6,68.6
2021-11-13 23:38:00,17.95,19.22,18.65,58.8,60.7,68.9
2021-11-13 23:48:00,18.01,19.22,18.65,59.2,60.6,68.6
2021-11-13 23:58:00,17.95,19.22,18.52,56.9,60.3,60.7


==> data/UMAR.dat <==
t,u,y,ybar,ubar,ymax,ymin,mode
2022-02-15 12:00,0,23.3071,23.1539283798136,0,24,21,0
2022-02-15 12:15,0,23.3071,23.2507055494905,0,24,21,0
2022-02-15 12:30,0,23.3071,23.3066660706959,0,24,21,0
2022-02-15 12:45,0,23.3071,23.3071,0,24,21,0
2022-02-15 13:00,0,23.3071002810547,23.3071,0,24,21,0
2022-02-15 13:15,0,23.3133933479559,23.3071,0,24,21,0
2022-02-15 13:30,0,23.4430773836653,23.3114283798136,0,24,21,0
2022-02-15 13:45,0,23.6057304369147,23.4077716201864,0,24,21,0
2022-02-15 14:00,0,23.6219918837428,23.4077895153637,0,24,21,0
2022-02-15 14:15,0,23.622,23.3322812719557,0,24,21,0
2022-02-15 14:30,0,23.622,23.4437471078579,0,24,21,0
2022-02-15 14:45,0,23.622,23.4645821048227,0,24,21,0
2022-02-15 15:00,0,23.622,23.4645630238041,0,24,21,0
2022-02-15 15:15,0,23.622,23.4380972826779,0,24,21,0
2022-02-15 15:30,0,23.622,23.3231685483003,0,24,21,0
2022-02-15 15:45,0,23.622,23.3336108387358,0,24,21,0
2022-02-15 16:00,0,23.622,23.4485684278956,0,24,21,0
2022-02-15 16:15,0,23.622,23.4645918785863,0,24,21,0
2022-02-15 16:30,0,23.622,23.4645630238041,0,24,21,0
2022-02-15 16:45,0,23.622,23.4380972826779,0,24,21,0
2022-02-15 17:00,0,23.6212673910147,23.3231315721044,0,24,21,0
2022-02-15 17:15,0,23.5568662132466,23.3071078403589,0,24,21,0
2022-02-15 17:30,0,23.4667733213093,23.3008436047631,0,24,21,0
2022-02-15 17:45,0,23.3994248321877,23.1968754321054,0,24,21,0
2022-02-15 18:00,0,23.3100082422417,23.0846730019446,0,24,21,0
2022-02-15 18:15,0.0666666666666666,23.3070630238041,22.9950082422417,0,24,21,0
2022-02-15 18:30,0,23.2805972826779,22.9921,0,24,21,0
2022-02-15 18:45,0.133333333333333,23.1656315721044,22.9921,0,24,21,0
2022-02-15 19:00,0.0666666666666666,23.1496081214137,22.9921,0,24,21,0
2022-02-15 19:15,0.133333333333333,23.1496,22.9920997189453,0,24,21,0
2022-02-15 19:30,0.133333333333333,23.1496,22.9858436047631,0,24,21,0
2022-02-15 19:45,0.133333333333333,23.1496,22.8826085065348,0,24,21,0
2022-02-15 20:00,0.133333333333333,23.1496,22.8348839601115,0.933333333333333,24,23,0
2022-02-15 20:15,0.2,23.1496,22.8767397135883,1,24,23,0
2022-02-15 20:30,0.133333333333333,23.1496,23.1686349298542,1,24,23,0
2022-02-15 20:45,0.266666666666667,23.1496369761959,23.4246810315328,1,24,23,0
2022-02-15 21:00,0.133333333333333,23.1761027173221,23.605054798299,1,24,23,0
2022-02-15 21:15,0.266666666666667,23.2910684278956,23.7230876656752,1,24,23,0
2022-02-15 21:30,0.133333333333333,23.3070918785863,23.7790839658732,1,24,23,0
2022-02-15 21:45,0.266666666666667,23.3071,23.8003528921421,1,24,23,0
2022-02-15 22:00,0.133333333333333,23.3071,23.9204754876715,1,24,23,0
2022-02-15 22:15,0.2,23.3071,24.0380876543132,1,24,23,0
2022-02-15 22:30,0.0666666666666666,23.3071,24.0940481755186,0.0666666666666666,24,23,0
2022-02-15 22:45,0.2,23.3071,24.073398938101,0,24,23,0
2022-02-15 23:00,0.2,23.3071,23.9069361433657,0,24,23,0
2022-02-15 23:15,0.2,23.3071,23.6932014460377,0,24,23,0
2022-02-15 23:30,0.2,23.3070997189452,23.5747553305408,0,24,23,0
2022-02-15 23:45,0.2,23.3008436047631,23.4706042531656,0,24,23,0
2022-02-16 00:00,0.2,23.1976085065348,23.4165917743415,0,24,23,0
2022-02-16 00:15,0.2,23.1498481697569,23.3133563952369,0,24,23,0
2022-02-16 00:30,0.0666666666666666,23.1496,23.3041920388131,0,24,23,0
2022-02-16 00:45,0.2,23.1496,23.2145269980554,0,24,23,0
2022-02-16 01:00,0.0666666666666666,23.1496,23.1023245678946,0,24,23,0
2022-02-16 01:15,0.2,23.1496,22.9983563952369,0.0666666666666666,24,23,0
2022-02-16 01:30,0.133333333333333,23.1496,22.993999547235,0.933333333333333,24,23,0
2022-02-16 01:45,0.2,23.1496,23.0875654875181,1,24,23,0
2022-02-16 02:00,0.133333333333333,23.1496,23.3149959840572,1,24,23,0
2022-02-16 02:15,0.2,23.1496,23.5391212748664,1,24,23,0
2022-02-16 02:30,0.0666666666666666,23.1496,23.6609580034799,1,24,23,0
2022-02-16 02:45,0.2,23.1496,23.7708447356306,1,24,23,0
2022-02-16 03:00,0.0666666666666666,23.1496,23.8196586188055,1,24,23,0
2022-02-16 03:15,0.133333333333333,23.1496,23.9402342936683,1,24,23,0
2022-02-16 03:30,0,23.1496,24.0615383283539,0.0666666666666666,24,23,0
2022-02-16 03:45,0.0666666666666666,23.1496,24.0822639419461,0,24,23,0
2022-02-16 04:00,0.133333333333333,23.1496,23.9297973479592,0,24,23,0
2022-02-16 04:15,1,23.1496369761959,23.7763383866614,0,24,23,1
2022-02-16 04:30,1,23.1768360726278,23.6549571427335,0,24,23,1
2022-02-16 04:45,1,23.3624960186304,23.61328608845,0,24,23,1
2022-02-16 05:00,1,23.5711056114014,23.5047309434399,0,24,23,1
2022-02-16 05:15,1,23.6217889640071,23.4647368229163,0,24,23,1
2022-02-16 05:30,1,23.6485027173221,23.4645988247774,0,24,23,1
2022-02-16 05:45,1,23.7634684278956,23.4558078257874,0,24,23,1
2022-02-16 06:00,1,23.7799258078904,23.347256439592,0,24,23,1
2022-02-16 06:15,0.2,23.8358765553323,23.3072369098432,0,24,23,1
2022-02-16 06:30,0,23.9118187280443,23.3071,0,24,23,1
2022-02-16 06:45,0,23.8003349969648,23.3070273196703,0,24,23,1
2022-02-16 07:00,0,23.7586650030352,23.2741452084579,0.466666666666667,24,23,1
2022-02-16 07:15,0,23.6428528921421,23.1792477690251,1,24,23,1
2022-02-16 07:30,0,23.6220178951773,23.4107766465068,1,24,23,1
2022-02-16 07:45,0,23.622,23.611998158418,1,24,23,1
2022-02-16 08:00,0,23.6215663462066,23.7579858134754,0.533333333333333,24,21,1
2022-02-16 08:15,0,23.5656413554908,23.9144638629018,0,24,21,1
2022-02-16 08:30,0,23.468925631636,23.8267673106917,0,24,21,1
2022-02-16 08:45,0,23.4646,23.7145730019446,0,24,21,0
2022-02-16 09:00,0,23.4639019537418,23.6242106420656,0,24,21,0
2022-02-16 09:15,0,23.4066404508517,23.5640772505654,0,24,21,0
2022-02-16 09:30,0,23.3101956586055,23.467693693108,0,24,21,0
2022-02-16 09:45,0,23.3071,23.4646,0,24,21,0
2022-02-16 10:00,0,23.3071,23.4641660706959,0,24,21,0
2022-02-16 10:15,0,23.3071,23.4082055494905,0,24,21,0
2022-02-16 10:30,0,23.3071,23.3114283798136,0,24,21,0
2022-02-16 10:45,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:00,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:15,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:30,0,23.3071,23.3071,0,24,21,0
2022-02-16 11:45,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:00,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:15,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:30,0,23.3071,23.3071,0,24,21,0
2022-02-16 12:45,0,23.3071,23.3071,0,24,21,0
2022-02-16 13:00,0,23.3073481697569,23.3071,0,24,21,0
2022-02-16 13:15,0,23.3551085065348,23.3071,0,24,21,0
2022-02-16 13:30,0,23.4583436047631,23.3071,0,24,21,0
2022-02-16 13:45,0,23.4645997189453,23.3071,0,24,21,0
2022-02-16 14:00,0,23.4646,23.3071,0,24,21,0
2022-02-16 14:15,0,23.4645918785863,23.3071,0,24,21,0
2022-02-16 14:30,0,23.4485684278956,23.3071,0,24,21,0
2022-02-16 14:45,0,23.3336027173221,23.3070966455639,0,24,21,0
2022-02-16 15:00,0,23.3071369761959,23.2950735321191,0,24,21,0
2022-02-16 15:15,0,23.3071,23.1825537875512,0,24,21,0
2022-02-16 15:30,0,23.3071,23.1376462124488,0,24,21,0
2022-02-16 15:45,0,23.3070918785863,23.0250571419873,0,24,21,0
2022-02-16 16:00,0,23.2910684278956,22.9921726803297,0,24,21,0
2022-02-16 16:15,0,23.1761027173221,22.9921,0,24,21,0
2022-02-16 16:30,0,23.1496369761959,22.9921,0,24,21,0
2022-02-16 16:45,0,23.1496,22.9921,0,24,21,0
2022-02-16 17:00,0,23.1496,22.9921,0,24,21,0
2022-02-16 17:15,0,23.1496,22.9902040882558,0,24,21,0
2022-02-16 17:30,0,23.1493518302431,22.908797890206,0,24,21,0
2022-02-16 17:45,0,23.1015914934652,22.8357980215381,0,24,21,0
2022-02-16 18:00,0,22.9983563952369,22.8346,0,24,21,0
2022-02-16 18:15,0.133333333333333,22.9921002810547,22.8327052920093,0,24,21,0
2022-02-16 18:30,0,22.9921,22.7513507804345,0,24,21,0
2022-02-16 18:45,0.2,22.9921,22.6783972608895,0,24,21,0
2022-02-16 19:00,0.0666666666666666,22.9921,22.6772,0,24,21,0
2022-02-16 19:15,0.2,22.9921,22.6772,0,24,21,0
2022-02-16 19:30,0.2,22.9921,22.6772,0,24,21,0
2022-02-16 19:45,0.2,22.9921,22.6772,0,24,21,0
2022-02-16 20:00,0.133333333333333,22.9921,22.6773453145132,0.933333333333333,24,23,0
2022-02-16 20:15,0.4,22.9921,22.7442925555659,1,24,23,0
2022-02-16 20:30,0.266666666666667,22.9923481697569,23.0511174448391,1,24,23,0
2022-02-16 20:45,0.333333333333333,23.0401085065348,23.2979992583851,1,24,23,0
2022-02-16 21:00,0.133333333333333,23.1433436047631,23.4612232141556,1,24,23,0
2022-02-16 21:15,0.266666666666667,23.1496078403589,23.5825987765533,1,24,23,0
2022-02-16 21:30,0.133333333333333,23.1653834023475,23.687038344896,1,24,23,0
2022-02-16 21:45,0.266666666666667,23.2354970183848,23.7773248321877,1,24,23,0
2022-02-16 22:00,0.0666666666666666,23.2481442512287,23.8447121440082,1,24,23,0
2022-02-16 22:15,0.2,23.3063672066254,23.9605944750805,1,24,23,0
2022-02-16 22:30,0.0666666666666666,23.3071,24.0784314516997,0.0666666666666666,24,23,0
2022-02-16 22:45,0.0333333333333333,23.3070918785863,24.0672560868348,0.0333333333333333,24,23,0
2022-02-16 23:00,0,23.2910684278956,23.8878194280962,0,24,23,0
2022-02-16 23:15,0.2,23.1761027173221,23.7559133654569,0,24,23,0
2022-02-16 23:30,0,23.1496369761959,23.6317791491819,0,24,23,0
2022-02-16 23:45,0.133333333333333,23.1496,23.512586146357,0,24,23,0
2022-02-17 00:00,0,23.1496,23.4648480121888,0,24,23,0
2022-02-17 00:15,0.133333333333333,23.1496,23.4646,0,24,23,0
2022-02-17 00:30,0,23.1496,23.4602716201864,0,24,23,0
2022-02-17 00:45,0,23.1496,23.3634944505095,0,24,23,0
2022-02-17 01:00,0,23.1496,23.3075339293041,0,24,23,0
2022-02-17 01:15,0,23.1496,23.3071,0,24,23,0
2022-02-17 01:30,0.133333333333333,23.1496,23.3071,0,24,23,0
2022-02-17 01:45,0,23.1496,23.3071,0,24,23,0
2022-02-17 02:00,0,23.1496,23.3071,0,24,23,0
2022-02-17 02:15,0,23.1496,23.3071,0,24,23,0
2022-02-17 02:30,0,23.1496,23.3027716201864,0,24,23,0
2022-02-17 02:45,0,23.1496,23.2059944505095,0,24,23,0
2022-02-17 03:00,0,23.1496,23.1500339293041,0,24,23,0
2022-02-17 03:15,0,23.1496,23.1496,0,24,23,0
2022-02-17 03:30,0,23.1496,23.1466917577583,0,24,23,0
2022-02-17 03:45,0,23.1495966455639,23.0572751678123,0,24,23,0
2022-02-17 04:00,0,23.1375735321191,22.9957494380847,0.933333333333333,24,23,0
2022-02-17 04:15,0,23.0250604964235,23.100704574049,1,24,23,0
2022-02-17 04:30,0,23.0041991482107,23.3307872319356,1,24,23,0
2022-02-17 04:45,0,23.1166428580127,23.5666044139182,1,24,23,0
2022-02-17 05:00,0,23.1495273196703,23.7551807562932,1,24,23,0
2022-02-17 05:15,0,23.1496,23.8878194280962,1,24,23,0
2022-02-17 05:30,0,23.1496,24.0672642082485,0.0666666666666666,24,23,0
2022-02-17 05:45,0,23.1496,24.0942148540472,0,24,23,0
2022-02-17 06:00,0,23.1496,24.0435832512236,0,24,23,0
2022-02-17 06:15,0,23.1496,23.8509315630492,0,24,23,0
2022-02-17 06:30,0,23.1496,23.7783374437399,0,24,23,0
2022-02-17 06:45,0,23.1496,23.696197890206,0,24,23,0
2022-02-17 07:00,0,23.1496,23.6213033135475,0,24,23,0
2022-02-17 07:15,0,23.1496,23.5387507804345,0,24,23,0
2022-02-17 07:30,0,23.1494630901568,23.4657939064534,0,24,23,0
2022-02-17 07:45,0,23.109443560408,23.4525735321191,0,24,23,0
2022-02-17 08:00,0,23.0010290840558,23.3400571419873,0,24,21,0
2022-02-17 08:15,0,23.0322576148147,23.3071726803297,0,24,21,0
2022-02-17 08:30,0,23.1408078257874,23.3071,0,24,21,0
2022-02-17 08:45,0,23.1495988247774,23.3071,0,24,21,0
2022-02-17 09:00,0,23.1496,23.3071,0,24,21,0
2022-02-17 09:15,0,23.1496,23.3071,0,24,21,0
2022-02-17 09:30,0,23.1496,23.3071,0,24,21,0
2022-02-17 09:45,0,23.1514959117442,23.3071,0,24,21,0
2022-02-17 10:00,0,23.232902109794,23.3071,0,24,21,0
2022-02-17 10:15,0,23.3029937362202,23.3072369098432,0,24,21,0
2022-02-17 10:30,0,23.2147751678123,23.347256439592,0,24,21,0
2022-02-17 10:45,0,23.1503330744294,23.4558078257874,0,24,21,0
2022-02-17 11:00,0,23.1493518302431,23.4645999992538,0,24,21,0
2022-02-17 11:15,0,23.1015914934652,23.4733865918798,0,24,21,0
2022-02-17 11:30,0,22.9983563952369,23.5830670780982,0,24,21,0
2022-02-17 11:45,0,22.9939961927989,23.69598838696,0,24,21,0
2022-02-17 12:00,0,23.075402109794,23.7446469462685,0,24,21,0
2022-02-17 12:15,0,23.150297890206,23.6340264678809,0,24,21,0
2022-02-17 12:30,0,23.232902109794,23.6208060935466,0,24,21,0
2022-02-17 12:45,0,23.3059019784619,23.5478492195655,0,24,21,0
2022-02-17 13:00,0,23.3071,23.4664947079907,0,24,21,0
2022-02-17 13:15,0,23.3071,23.4646,0,24,21,0
2022-02-17 13:30,0,23.3071,23.4646,0,24,21,0
2022-02-17 13:45,0,23.3071,23.4646,0,24,21,0
2022-02-17 14:00,0,23.3072369098432,23.4646002808763,0,24,21,0
2022-02-17 14:15,0,23.3491511475827,23.4708524229225,0,24,21,0
2022-02-17 14:30,0,23.5390570453529,23.5740219750567,0,24,21,0
2022-02-17 14:45,0,23.6208015638878,23.6217889640071,0,24,21,0
2022-02-17 15:00,0,23.6221369098432,23.6485027173221,0,24,21,0
2022-02-17 15:15,0,23.662156439592,23.7634684278956,0,24,21,0
2022-02-17 15:30,0,23.7707078257874,23.7794918785863,0,24,21,0
2022-02-17 15:45,0,23.7794988247774,23.7795,0,24,21,0
2022-02-17 16:00,0,23.7795,23.7794997189453,0,24,21,0
2022-02-17 16:15,0,23.7794966455639,23.7732436047631,0,24,21,0
2022-02-17 16:30,0,23.7674735321191,23.6700085065348,0,24,21,0
2022-02-17 16:45,0,23.6549571419873,23.6222481697569,0,24,21,0
2022-02-17 17:00,0,23.6220726803297,23.622,0,24,21,0
2022-02-17 17:15,0,23.622,23.622,0,24,21,0
2022-02-17 17:30,0,23.622,23.622,0,24,21,0
2022-02-17 17:45,0,23.622,23.622,0,24,21,0
2022-02-17 18:00,0,23.622,23.6212673910147,0,24,21,0
2022-02-17 18:15,0,23.622,23.5568662132466,0,24,21,0
2022-02-17 18:30,0,23.6218631770837,23.4675063957386,0,24,21,0
2022-02-17 18:45,0,23.5818690565601,23.4646,0,24,21,0
2022-02-17 19:00,0,23.4733865918798,23.4645997189453,0,24,21,0
2022-02-17 19:15,0,23.4627052627323,23.4583436047631,0,24,21,0
2022-02-17 19:30,0,23.381297890206,23.3551085065348,0,24,21,0
2022-02-17 19:45,0,23.3082980215381,23.3073481697569,0,24,21,0
2022-02-17 20:00,0,23.3071,23.3071,0,24,23,0
2022-02-17 20:15,0,23.3071,23.3071,0,24,23,0
2022-02-17 20:30,0.0666666666666666,23.3071,23.3071,0,24,23,0
2022-02-17 20:45,0,23.3071,23.3071,0,24,23,0
2022-02-17 21:00,0,23.3071,23.3071,0,24,23,0
2022-02-17 21:15,0,23.3071,23.3071,0,24,23,0
2022-02-17 21:30,0,23.3071,23.3066660706959,0,24,23,0
2022-02-17 21:45,0,23.3052040882558,23.2507055494905,0,24,23,0
2022-02-17 22:00,0,23.223797890206,23.1534944505095,0,24,23,0
2022-02-17 22:15,0,23.1507980215381,23.0932055494904,0,24,23,0
2022-02-17 22:30,0.0666666666666666,23.1496,22.9964283798136,0,24,23,0
2022-02-17 22:45,0,23.1496,22.995024485069,1,24,23,0
2022-02-17 23:00,0.0666666666666666,23.1496,23.1167359885853,1,24,23,0
2022-02-17 23:15,0,23.1496,23.4588476372834,1,24,23,0
2022-02-17 23:30,0.0666666666666666,23.1496,23.6319533665469,1,24,23,0
2022-02-17 23:45,0,23.1496,23.80101362975,1,24,23,0
2022-02-18 00:00,0.0666666666666666,23.1496,23.9467382006716,1,24,23,0
2022-02-18 00:15,0.0333333333333333,23.1496,24.0679888802094,0.5,24,23,0
2022-02-18 00:30,0,23.1496,24.0781832819428,0,24,23,0
2022-02-18 00:45,0,23.1496,23.9154942107874,0,24,23,0
2022-02-18 01:00,0,23.1496,23.785545201676,0,24,23,0
2022-02-18 01:15,0.4,23.1496,23.73149177452,0,24,23,0
2022-02-18 01:30,0,23.1496,23.6281195723206,0,24,23,0
2022-02-18 01:45,0,23.1496,23.5818693376148,0,24,23,0
2022-02-18 02:00,0,23.1496,23.4733865918798,0,24,23,0
2022-02-18 02:15,0,23.1496,23.4646011744765,0,24,23,0
2022-02-18 02:30,0,23.1496,23.4646,0,24,23,0
2022-02-18 02:45,0,23.1496,23.4645966455639,0,24,23,0
2022-02-18 03:00,0,23.1496,23.4525735321191,0,24,23,0
2022-02-18 03:15,0,23.1496,23.3400571419873,0,24,23,0
2022-02-18 03:30,0,23.1496,23.3071726803297,0,24,23,0
2022-02-18 03:45,0,23.1477040882558,23.3070966455639,0,24,23,0
2022-02-18 04:00,0,23.066297890206,23.2950735321191,0,24,23,0
2022-02-18 04:15,0,22.9932980215381,23.1825559667647,0,24,23,0
2022-02-18 04:30,0,22.9921,23.1408805061171,0,24,23,0
2022-02-18 04:45,0,22.9921,23.032256439592,0,24,23,0
2022-02-18 05:00,0,22.9921,22.9923822705027,1,24,23,0
2022-02-18 05:15,0,22.9921,23.0592134799893,1,24,23,0
2022-02-18 05:30,0,22.9921,23.3661042266536,1,24,23,0
2022-02-18 05:45,0,22.9921,23.6129247531536,1,24,23,0
2022-02-18 06:00,0,22.9921,23.7762015637451,1,24,23,0
2022-02-18 06:15,0,22.9921,23.9297973479592,1,24,23,0
2022-02-18 06:30,0,22.9921,24.0823366222759,0.5,24,23,0
2022-02-18 06:45,0,22.9921,24.0932974488031,0,24,23,0
2022-02-18 07:00,0,22.9921,24.0115099355814,0,24,23,0
2022-02-18 07:15,0,22.9921,23.8208192769068,0,24,23,0
2022-02-18 07:30,0,22.9921,23.7144247893119,0,24,23,0
2022-02-18 07:45,0,22.9921,23.5984223520416,0,24,23,0
2022-02-18 08:00,0,22.9921,23.4806213933285,0,24,21,0


==> data/hospital.dat <==
t,y1,y2,y3,u1,u2,u3,mode,ymax
2021-11-12 00:08,18.82,19.66,20.4,61.2,61.4,65.8,0,21
2021-11-12 00:18,18.76,19.595,20.33,59.9,60.9,67.6,0,21
2021-11-12 00:28,18.7,19.53,20.33,63.4,61.1,63.8,0,21
2021-11-12 00:38,18.63,19.53,20.27,66.1,60.6,61.7,0,21
2021-11-12 00:48,18.63,19.53,20.21,66.8,60.6,61,0,21
2021-11-12 00:58,18.57,19.47,20.21,67.3,60.6,60.6,0,21
2021-11-12 01:08,18.51,19.41,20.21,67.5,60.5,60.4,0,21
2021-11-12 01:18,18.45,19.35,20.15,65.8,60.7,61.9,0,21
2021-11-12 01:28,18.45,19.35,20.08,60.6,62.6,65.2,0,21
2021-11-12 01:38,18.38,19.35,20.08,68,60.5,59.9,0,21
2021-11-12 01:48,18.38,19.28,20.08,68.1,60.4,59.9,0,21
2021-11-12 01:58,18.26,19.22,20.08,68,60.4,60.1,0,21
2021-11-12 02:08,18.32,19.16,19.96,68,60.3,60.1,0,21
2021-11-12 02:18,18.26,19.22,19.9,57.1,60.7,60.1,0,21
2021-11-12 02:28,18.2,19.16,19.96,57.2,60.7,59.9,0,21
2021-11-12 02:38,18.26,19.16,19.9,56.9,60.8,60.1,0,21
2021-11-12 02:48,18.32,19.16,19.9,57.2,61.1,59.6,0,21
2021-11-12 02:58,18.38,19.16,19.83,57.1,61,59.7,0,21
2021-11-12 03:08,18.32,19.16,19.96,57.3,60.9,59.7,0,21
2021-11-12 03:18,18.26,19.1,19.83,57.2,60.7,60,0,21
2021-11-12 03:28,18.2,19.03,19.83,57.4,60.7,59.7,0,21
2021-11-12 03:38,18.13,18.97,19.77,57.4,60.6,59.8,0,21
2021-11-12 03:48,18.07,18.91,19.71,57.6,60.7,59.5,0,21
2021-11-12 03:58,18.13,18.91,19.77,57.8,60.9,59.2,0,21
2021-11-12 04:08,18.13,18.97,19.71,57.6,61,59.3,0,21
2021-11-12 04:18,18.13,18.97,19.71,57.7,60.8,59.3,0,21
2021-11-12 04:28,18.07,18.91,19.71,57.7,60.8,59.4,0,21
2021-11-12 04:38,18.01,18.85,19.65,57.7,60.6,59.6,0,21
2021-11-12 04:48,17.95,18.78,19.65,57.8,60.4,59.6,0,21
2021-11-12 04:58,17.88,18.78,19.65,53.9,59.2,54.5,0,21
2021-11-12 05:08,18.01,18.78,19.65,53.9,59.4,54.3,0,21
2021-11-12 05:18,18.07,18.85,19.65,53.9,59.4,54.3,0,21
2021-11-12 05:28,18.01,18.85,19.58,53.9,59.3,54.5,0,21
2021-11-12 05:38,18.01,18.78,19.58,57.9,60.7,59.3,0,21
2021-11-12 05:48,17.95,18.72,19.58,57.9,60.6,59.3,0,21
2021-11-12 05:58,17.88,18.66,19.52,57.9,60.5,59.4,0,21
2021-11-12 06:08,17.88,18.66,19.58,57.9,60.5,59.4,0,21
2021-11-12 06:18,17.95,18.6,19.52,58.2,60.6,59,0,21
2021-11-12 06:28,18.07,18.66,19.46,58.3,60.8,58.8,0,21
2021-11-12 06:38,18.13,18.66,19.52,58.3,60.7,58.9,0,21
2021-11-12 06:48,18.13,18.66,19.52,69.2,60.5,58.6,0,21
2021-11-12 06:58,18.07,18.6,19.46,69.2,60.3,58.8,0,21
2021-11-12 07:08,18.01,18.6,19.46,69.2,60.3,58.9,0,21
2021-11-12 07:18,18.13,18.66,19.46,69.3,60.4,58.8,0,21
2021-11-12 07:28,18.13,18.85,19.52,71.8,60.6,66.8,0,21
2021-11-12 07:38,18.13,18.78,19.58,72.2,60.8,66.3,0,21
2021-11-12 07:48,18.13,18.85,19.52,72.7,60.8,65.8,0,21
2021-11-12 07:58,18.2,18.97,19.58,72.3,60.8,66.1,0,21
2021-11-12 08:08,18.2,19.03,19.71,75,61.2,74.1,0,21
2021-11-12 08:18,18.2,19.03,19.96,75.1,61.4,73.9,0,21
2021-11-12 08:28,18.32,19.03,19.96,75.3,61.5,73.6,0,21
2021-11-12 08:38,18.38,19.22,19.77,75.4,61.5,73.6,0,21
2021-11-12 08:48,18.51,19.28,19.58,75.1,61.4,73.8,0,21
2021-11-12 08:58,18.57,19.35,19.71,74.7,61.4,74.2,0,21
2021-11-12 09:08,18.63,19.41,19.71,74.9,61.5,73.9,0,21
2021-11-12 09:18,18.7,19.41,19.71,74.8,61.6,73.9,0,21
2021-11-12 09:28,18.88,19.53,19.77,74,80.2,67.5,0,21
2021-11-12 09:38,18.88,19.47,19.77,69.3,82.8,69.6,0,21
2021-11-12 09:48,18.88,19.47,19.77,68.5,83.8,69.4,0,21
2021-11-12 09:58,18.95,19.53,19.71,74.1,80.5,67.2,0,21
2021-11-12 10:08,19.01,19.53,19.77,76.2,81.8,75.3,0,21
2021-11-12 10:18,19.13,19.595,19.77,52.1,60.8,40.5,0,21
2021-11-12 10:28,19.2,19.66,19.9,76.2,81.5,75.6,0,21
2021-11-12 10:38,19.07,19.66,19.83,75.6,81.6,76.1,0,21
2021-11-12 10:48,19.07,19.66,19.77,90,84.5,40,0,21
2021-11-12 10:58,19.07,19.66,19.83,79.7,83.5,81.8,0,21
2021-11-12 11:08,19.26,19.78,19.9,82.1,85.2,77.6,0,21
2021-11-12 11:18,19.32,19.85,19.9,40,40,40,0,21
2021-11-12 11:28,19.57,19.91,20.08,40,40,40,0,21
2021-11-12 11:38,19.63,19.97,20.21,83.7,86.8,86.3,0,21
2021-11-12 11:48,19.63,20.03,20.15,89.7,89.6,89.5,0,21
2021-11-12 11:58,19.45,19.97,20.08,40,40,40,0,21
2021-11-12 12:08,19.51,19.97,20.02,40,40,40,0,21
2021-11-12 12:18,19.63,20.03,20.21,40,40,40,0,21
2021-11-12 12:28,19.82,20.16,20.33,40,40,40,0,21
2021-11-12 12:38,19.95,20.28,20.46,89.7,89.4,89.6,0,21
2021-11-12 12:48,19.82,20.28,20.46,40,40,40,0,21
2021-11-12 12:58,19.76,20.47,20.4,40,40,40,0,21
2021-11-12 13:08,19.82,20.53,20.52,40,40,40,0,21
2021-11-12 13:18,19.88,20.6,20.52,40,40,40,0,21
2021-11-12 13:28,19.88,20.66,20.65,40,40,40.5,0,21
2021-11-12 13:38,19.95,20.78,20.71,40,40,42.7,0,21
2021-11-12 13:48,20.07,20.85,20.83,40,40,45.8,0,21
2021-11-12 13:58,20.2,20.97,20.96,40,44,48.2,0,21
2021-11-12 14:08,20.2,20.97,20.96,90,65.4,63.9,0,21
2021-11-12 14:18,20.13,20.85,20.9,90,90,66.8,0,21
2021-11-12 14:28,19.95,20.72,20.71,40,40,43.3,0,21
2021-11-12 14:38,20.01,20.78,20.9,40,40,44.4,0,21
2021-11-12 14:48,20.2,20.85,20.9,90,90,66.9,0,21
2021-11-12 14:58,20.13,20.85,20.96,40,42.5,49.3,0,21
2021-11-12 15:08,20.26,20.91,21.02,40,44,49.1,0,21
2021-11-12 15:18,20.26,20.97,21.02,40,44.1,49.8,0,21
2021-11-12 15:28,20.32,20.97,21.02,90,45.4,63.9,0,21
2021-11-12 15:38,20.2,21.1,21.02,83,44.2,63.9,0,21
2021-11-12 15:48,20.07,21.1,21.08,81.5,43.9,90,0,21
2021-11-12 15:58,20.01,21.1,21.02,90,44,64.1,0,21
2021-11-12 16:08,20.01,21.16,21.02,90,44.4,63.9,0,21
2021-11-12 16:18,19.95,21.1,21.02,90,44,63.9,0,21
2021-11-12 16:28,19.95,21.1,21.02,50.1,43.8,52.2,0,21
2021-11-12 16:38,19.95,21.16,21.02,90,44.3,63.9,0,21
2021-11-12 16:48,19.95,21.22,21.08,51.8,44.3,63.8,0,21
2021-11-12 16:58,19.95,21.22,21.08,51.9,44.2,63.8,0,21
2021-11-12 17:08,19.88,21.16,21.08,90,43.7,54.3,0,21
2021-11-12 17:18,19.82,21.03,21.02,90,44.1,54.4,0,21
2021-11-12 17:28,19.82,20.97,21.02,90,45.2,63.8,0,21
2021-11-12 17:38,19.76,20.97,20.96,90,90,54.3,0,21
2021-11-12 17:48,19.76,20.97,20.96,50.4,44,63.7,0,21
2021-11-12 17:58,19.76,20.97,20.96,90,90,54.3,0,21
2021-11-12 18:08,19.76,20.91,20.83,50.3,90,54.3,0,21
2021-11-12 18:18,19.76,20.78,20.83,82.3,85.8,65.2,0,21
2021-11-12 18:28,19.6966666666667,20.78,20.83,50.2,90,68.6,0,21
2021-11-12 18:38,19.6333333333333,20.72,20.71,80.2,66.4,86.7,0,21
2021-11-12 18:48,19.57,20.66,20.58,77.5,72.4,83.4,0,21
2021-11-12 18:58,19.51,20.66,20.46,77.4,63.1,81.3,0,21
2021-11-12 19:08,19.57,20.6,20.4,77.5,63.2,81.1,0,21
2021-11-12 19:18,19.38,20.47,20.4,76.3,63,82.4,0,21
2021-11-12 19:28,19.26,20.53,20.33,72.1,74.2,75.5,0,21
2021-11-12 19:38,19.2,20.47,20.21,77.7,63.2,80.8,0,21
2021-11-12 19:48,19.13,20.47,20.15,74.5,81.5,65.8,0,21
2021-11-12 19:58,19.13,20.41,20.08,75.5,62.3,72.6,0,21
2021-11-12 20:08,19.07,20.35,20.08,75.3,62.2,72.9,0,21
2021-11-12 20:18,19.01,20.28,20.02,75.2,62.1,73,0,21
2021-11-12 20:28,19.01,20.28,20.02,75.2,62,73.2,0,21
2021-11-12 20:38,18.95,20.28,19.96,75.2,62,73.2,0,21
2021-11-12 20:48,18.88,20.22,19.9,75.1,62,73.3,0,21
2021-11-12 20:58,18.82,20.22,19.9,75,61.9,73.5,0,21
2021-11-12 21:08,18.82,20.16,19.83,75,61.8,73.5,0,21
2021-11-12 21:18,18.76,20.1,19.77,75,61.8,73.6,0,21
2021-11-12 21:28,18.7,20.1,19.77,74.9,61.7,73.7,0,21
2021-11-12 21:38,18.7,20.03,19.77,75,61.7,73.7,0,21
2021-11-12 21:48,18.63,20.03,19.71,75,61.7,73.7,0,21
2021-11-12 21:58,18.63,20.03,19.65,74.9,61.7,73.8,0,21
2021-11-12 22:08,18.57,19.97,19.65,74.5,62,62.8,0,21
2021-11-12 22:18,18.57,19.91,19.58,74.1,61.8,63.3,0,21
2021-11-12 22:28,18.51,19.85,19.58,74.3,61.8,63.2,0,21
2021-11-12 22:38,18.51,19.85,19.46,75,62.2,62,0,21
2021-11-12 22:48,18.38,19.85,19.4,73.2,61.4,64.7,0,21
2021-11-12 22:58,18.38,19.78,19.46,72.3,61.1,65.8,0,21
2021-11-12 23:08,18.38,19.78,19.4,68.9,61.1,58.4,0,21
2021-11-12 23:18,18.45,19.78,19.4,68.6,61.3,58.4,0,21
2021-11-12 23:28,18.45,19.78,19.46,68.9,61.1,58.4,0,21
2021-11-12 23:38,18.38,19.72,19.4,69.1,60.9,58.4,0,21
2021-11-12 23:48,18.32,19.66,19.4,69.1,60.8,58.5,0,21
2021-11-12 23:58,18.26,19.755,19.27,51.9,82.6,53.9,1,21
2021-11-13 00:08,18.82,19.85,19.52,68.7,61.6,58.1,1,21
2021-11-13 00:18,19.13,20.03,19.77,68.1,61.8,58.6,1,21
2021-11-13 00:28,19.26,20.22,20.02,69.2,61.9,57.3,1,21
2021-11-13 00:38,19.57,20.41,20.33,59.1,62.5,66.9,1,21
2021-11-13 00:48,19.82,20.47,20.71,59.4,61.9,67.1,1,21
2021-11-13 00:58,19.95,20.53,20.77,73.9,54.3,60.2,1,21
2021-11-13 01:08,19.45,20.28,20.65,58.1,62.1,68.2,1,21
2021-11-13 01:18,18.76,19.91,19.77,67.1,60.7,60.6,1,21
2021-11-13 01:28,18.51,19.66,19.46,63.7,62.4,62.2,1,21
2021-11-13 01:38,18.45,19.6166666666667,19.33,52.8,82.8,52.8,1,21
2021-11-13 01:48,18.38,19.5733333333333,19.27,57.5,62.3,58.1,1,21
2021-11-13 01:58,18.45,19.53,19.27,58.6,60.9,58.3,0,21
2021-11-13 02:08,18.32,19.47,19.21,57.6,61,59.3,0,21
2021-11-13 02:18,18.2,19.41,19.08,57.4,60.8,59.6,0,21
2021-11-13 02:28,18.13,19.28,18.96,56.9,60.6,60.4,0,21
2021-11-13 02:38,18.13,19.28,18.96,56.2,60.4,61.3,0,21
2021-11-13 02:48,18.13,19.22,18.96,56.1,60.4,61.3,0,21
2021-11-13 02:58,18.13,19.28,18.96,56.2,60.5,61.2,0,21
2021-11-13 03:08,18.13,19.22,18.9,57.8,62,58,0,21
2021-11-13 03:18,18.13,19.22,19.02,57.7,62,58.2,0,21
2021-11-13 03:28,18.07,19.22,18.9,54,60.3,53.4,0,21
2021-11-13 03:38,17.95,19.1,18.77,54,59.9,53.7,0,21
2021-11-13 03:48,17.88,19.03,18.71,54,59.5,54.1,0,21
2021-11-13 03:58,17.88,18.97,18.65,54,59.6,54,0,21
2021-11-13 04:08,17.82,18.97,18.65,54,59.7,54,0,21
2021-11-13 04:18,17.88,18.97,18.65,54,59.7,54,0,21
2021-11-13 04:28,17.88,18.97,18.65,54,59.7,54,0,21
2021-11-13 04:38,17.82,18.91,18.58,53.9,59.7,53.9,0,21
2021-11-13 04:48,17.82,18.91,18.58,53.9,59.7,54,0,21
2021-11-13 04:58,17.82,18.91,18.58,53.9,59.7,54,0,21
2021-11-13 05:08,17.82,18.91,18.65,53.9,59.7,54,0,21
2021-11-13 05:18,17.82,18.91,18.58,56,59.9,61.9,0,21
2021-11-13 05:28,17.76,18.85,18.52,56.4,59.9,61.5,0,21
2021-11-13 05:38,17.7,18.85,18.46,62.7,60.2,65.5,0,21
2021-11-13 05:48,17.7,18.78,18.46,61.6,60.3,66.6,0,21
2021-11-13 05:58,17.76,18.85,18.52,61,60.5,66.9,0,21
2021-11-13 06:08,17.82,18.85,18.52,60.3,60.7,67.4,0,21
2021-11-13 06:18,17.88,18.91,18.58,60.2,60.6,67.6,0,21
2021-11-13 06:28,17.88,18.91,18.58,59.7,60.5,68.2,0,21
2021-11-13 06:38,17.88,18.91,18.52,70.9,60.2,68.2,0,21
2021-11-13 06:48,17.82,18.85,18.52,71,60.1,68.1,0,21
2021-11-13 06:58,17.7,18.85,18.46,71,60.2,68.1,0,21
2021-11-13 07:08,17.76,18.85,18.46,71.2,60.4,67.7,0,21
2021-11-13 07:18,17.82,18.85,18.46,69.4,75.1,65.9,0,21
2021-11-13 07:28,17.88,18.91,18.52,68.6,73.9,67.9,0,21
2021-11-13 07:38,17.82,18.91,18.58,68.2,75.4,66.8,0,21
2021-11-13 07:48,17.82,18.91,18.52,75.3,62,73.1,0,21
2021-11-13 07:58,17.82,18.91,18.52,74,77.3,70.4,0,21
2021-11-13 08:08,17.88,18.91,18.52,74,77.3,70.4,0,21
2021-11-13 08:18,17.88,18.91,18.58,74.3,75.3,72.1,0,21
2021-11-13 08:28,17.95,18.97,18.58,73.1,78.6,70.1,0,21
2021-11-13 08:38,17.95,18.91,18.58,76.8,80.6,75.9,0,21
2021-11-13 08:48,18.01,19.03,18.71,76.8,80.9,75.6,0,21
2021-11-13 08:58,18.07,19.03,18.71,76.8,80.9,75.6,0,21
2021-11-13 09:08,18.13,19.03,18.77,80,86.3,78.7,0,21
2021-11-13 09:18,18.2,19.1,18.77,80,86.5,78.6,0,21
2021-11-13 09:28,18.26,19.1,18.83,80.1,83.3,81.6,0,21
2021-11-13 09:38,18.26,19.16,18.83,40,40,40,0,21
2021-11-13 09:48,18.45,19.22,18.96,40,40,40,0,21
2021-11-13 09:58,18.63,19.35,19.15,40,40,40,0,21
2021-11-13 10:08,18.7,19.35,19.27,40,40,40,0,21
2021-11-13 10:18,18.88,19.47,19.33,40,40,40,0,21
2021-11-13 10:28,18.95,19.53,19.46,40,40,40,0,21
2021-11-13 10:38,18.95,19.53,19.52,40,40,40,0,21
2021-11-13 10:48,19.07,19.66,19.58,40,40,40,0,21
2021-11-13 10:58,19.13,19.72,19.58,40,40,40,0,21
2021-11-13 11:08,19.2,19.72,19.71,40,40,40,0,21
2021-11-13 11:18,19.26,19.78,19.71,40,40,40,0,21
2021-11-13 11:28,19.26,19.85,19.77,40,40,40,0,21
2021-11-13 11:38,19.26,19.85,19.83,40,40,40,0,21
2021-11-13 11:48,19.32,19.91,19.9,40,40,40,0,21
2021-11-13 11:58,19.38,19.97,19.9,40,40,40,0,21
2021-11-13 12:08,19.32,19.97,19.96,40,40,40,0,21
2021-11-13 12:18,19.38,19.97,19.9,40,40,40,0,21
2021-11-13 12:28,19.38,19.97,19.96,40,40,40,0,21
2021-11-13 12:38,19.51,20.1,20.08,40,40,40,0,21
2021-11-13 12:48,19.51,20.1,20.08,40,40,40,0,21
2021-11-13 12:58,19.63,20.16,20.15,40,40,40,0,21
2021-11-13 13:08,19.63,20.22,20.21,40,40,40,0,21
2021-11-13 13:18,19.63,20.28,20.21,64.9,40,40,0,21
2021-11-13 13:28,19.63,20.28,20.27,40,40,40,0,21
2021-11-13 13:38,19.63,20.35,20.4,40,40,40,0,21
2021-11-13 13:48,19.76,20.41,20.4,40,40,40,0,21
2021-11-13 13:58,19.76,20.41,20.46,40,40,40,0,21
2021-11-13 14:08,19.76,20.41,20.46,40,40,40,0,21
2021-11-13 14:18,19.76,20.41,20.46,40,40,40,0,21
2021-11-13 14:28,19.665,20.41,20.4,64.6,40,40,0,21
2021-11-13 14:38,19.57,20.41,20.33,40,40,40,0,21
2021-11-13 14:48,19.63,20.41,20.4,40,40,40,0,21
2021-11-13 14:58,19.63,20.41,20.4,40,40,40,0,21
2021-11-13 15:08,19.63,20.47,20.46,40,40,40,0,21
2021-11-13 15:18,19.63,20.47,20.52,64.7,40,40,0,21
2021-11-13 15:28,19.63,20.47,20.46,40,40,40,0,21
2021-11-13 15:38,19.63,20.53,20.46,40,40,40,0,21
2021-11-13 15:48,19.63,20.47,20.52,64.7,40,40,0,21
2021-11-13 15:58,19.63,20.53,20.52,40,40,40,0,21
2021-11-13 16:08,19.63,20.53,20.58,40,40,40,0,21
2021-11-13 16:18,19.63,20.53,20.58,40,40,40,0,21
2021-11-13 16:28,19.63,20.6,20.58,40,40,40,0,21
2021-11-13 16:38,19.63,20.6,20.58,40,40,40,0,21
2021-11-13 16:48,19.63,20.6,20.58,40,40,40,0,21
2021-11-13 16:58,19.63,20.66,20.52,40,40,40,0,21
2021-11-13 17:08,19.63,20.66,20.52,40,40,40,0,21
2021-11-13 17:18,19.63,20.53,20.52,40,40,40,0,21
2021-11-13 17:28,19.57,20.53,20.46,40,40,40,0,21
2021-11-13 17:38,19.57,20.53,20.4,89.5,89.7,89.5,0,21
2021-11-13 17:48,19.45,20.47,20.27,83.9,86.7,86.3,0,21
2021-11-13 17:58,19.32,20.41,20.15,83.8,86.6,86.4,0,21
2021-11-13 18:08,19.2,20.35,20.02,79.1,83.9,82,0,21
2021-11-13 18:18,19.13,20.28,19.9,79.4,84.1,81.6,0,21
2021-11-13 18:28,19.13,20.28,19.83,79.5,84.7,80.8,0,21
2021-11-13 18:38,19.01,20.16,19.71,79.2,83.9,81.9,0,21
2021-11-13 18:48,19.01,20.16,19.71,76,81.6,75.7,0,21
2021-11-13 18:58,18.95,20.1,19.65,76.3,81.4,75.5,0,21
2021-11-13 19:08,18.88,20.1,19.58,75.8,81.3,76.2,0,21
2021-11-13 19:18,18.82,20.03,19.52,76.4,81.3,75.6,0,21
2021-11-13 19:28,18.82,19.97,19.46,73,76.9,71.8,0,21
2021-11-13 19:38,18.76,19.91,19.46,74,78.9,68.8,0,21
2021-11-13 19:48,18.7,19.91,19.46,74.6,75.5,71.7,0,21
2021-11-13 19:58,18.63,19.85,19.33,74.4,76,71.3,0,21
2021-11-13 20:08,18.57,19.78,19.27,74.9,61.4,74,0,21
2021-11-13 20:18,18.51,19.78,19.27,75,61.4,74,0,21
2021-11-13 20:28,18.45,19.72,19.21,75,61.4,74,0,21
2021-11-13 20:38,18.45,19.72,19.15,75,61.4,74,0,21
2021-11-13 20:48,18.38,19.66,19.15,75,61.4,74,0,21
2021-11-13 20:58,18.38,19.6166666666667,19.15,81.5,45.5,72.3,0,21
2021-11-13 21:08,18.26,19.5733333333333,19.02,71.7,61,66.6,0,21
2021-11-13 21:18,18.26,19.53,18.96,71.1,61,67.2,0,21
2021-11-13 21:28,18.26,19.53,18.96,71.6,60.4,67.3,0,21
2021-11-13 21:38,18.2,19.53,18.96,71.5,60.4,67.3,0,21
2021-11-13 21:48,18.13,19.41,18.9,71.5,60.4,67.4,0,21
2021-11-13 21:58,18.13,19.41,18.83,70.5,60.3,68.5,0,21
2021-11-13 22:08,18.2,19.47,18.9,61.9,61.5,65,0,21
2021-11-13 22:18,18.26,19.47,18.96,57.9,60.8,69.7,0,21
2021-11-13 22:28,18.26,19.47,18.9,59.3,60.7,68.4,0,21
2021-11-13 22:38,18.2,19.41,18.9,62.3,60.4,65.7,0,21
2021-11-13 22:48,18.13,19.35,18.77,60.3,60.5,67.6,0,21
2021-11-13 22:58,18.07,19.28,18.71,67.1,59.8,61.5,0,21
2021-11-13 23:08,18.01,19.28,18.71,67.1,59.8,61.4,0,21
2021-11-13 23:18,17.95,19.22,18.65,62.4,60.3,65.7,0,21
2021-11-13 23:28,17.95,19.22,18.65,59.1,60.6,68.6,0,21
2021-11-13 23:38,17.95,19.22,18.65,58.8,60.7,68.9,0,21
2021-11-13 23:48,18.01,19.22,18.65,59.2,60.6,68.6,0,21
2021-11-13 23:58,17.95,19.22,18.52,56.9,60.3,60.7,0,21


==> data/polydome_min.dat <==
tt,t,max,min,y,u,w1,w2
2021-05-13 23:59,1,30,19,21.45,0.0103999999999997,10.85,0
2021-05-14 00:14,2,30,19,21.325,0.0132666666666665,10.72,0
2021-05-14 00:29,3,30,19,21.25,0.0130666666666666,10.6,0
2021-05-14 00:44,4,30,19,21.125,0.0133999999999999,10.47,0
2021-05-14 00:59,5,30,19,20.975,0.0110666666666663,10.34,0
2021-05-14 01:14,6,30,19,20.875,0.00776666666666692,10.2,0
2021-05-14 01:29,7,30,19,20.775,0.0160666666666671,10.06,0
2021-05-14 01:44,8,30,19,20.25,0.0162,9.93,0
2021-05-14 01:59,9,30,19,20.1,0.0209333333333337,9.79,0
2021-05-14 02:14,10,30,19,20.025,0.0138666666666665,9.98,0
2021-05-14 02:29,11,30,19,19.875,0.0171999999999999,9.84,0
2021-05-14 02:44,12,30,19,19.525,0.0190666666666668,9.71,0
2021-05-14 02:59,13,30,19,19.625,0.0163999999999995,9.57,0
2021-05-14 03:14,14,30,19,19.3,0.734666666666667,9.48,0
2021-05-14 03:29,15,30,19,19.2,1.1348,9.38,0
2021-05-14 03:44,16,30,19,19.15,0.0171333333333332,9.29,0
2021-05-14 03:59,17,30,19,19.075,3.43193333333333,9.19,0
2021-05-14 04:14,18,30,19,18.75,5.73766666666667,9.11,0
2021-05-14 04:29,19,30,19,19.1,1.93213333333333,9.03,0
2021-05-14 04:44,20,30,19,19.2,0.019133333333333,8.95,0
2021-05-14 04:59,21,30,19,18.925,5.7354,8.87,0
2021-05-14 05:14,22,30,19,18.825,3.45066666666667,8.89,0
2021-05-14 05:29,23,30,19,19.175,5.7914,8.83,0
2021-05-14 05:44,24,30,19,19.2,5.79966666666667,8.77,0
2021-05-14 05:59,25,30,19,19.35,5.82033333333333,8.71,0
2021-05-14 06:14,26,30,19,19.7,5.83486666666667,8.7,0.00789
2021-05-14 06:29,27,30,19,19.825,5.84026666666667,8.69,0.01579
2021-05-14 06:44,28,30,19,19.95,5.865,8.69,0.02368
2021-05-14 06:59,29,30,19,20.375,5.9036,8.68,0.03158
2021-05-14 07:14,30,30,19,20.825,0.802333333333333,8.89,0.06165
2021-05-14 07:29,31,30,19,20.975,0.0118666666666667,9.1,0.09173
2021-05-14 07:44,32,30,19,20.9,0.0159333333333334,9.3,0.12181
2021-05-14 07:59,33,26,21,20.8,1.16813333333333,9.51,0.15188
2021-05-14 08:14,34,26,21,20.725,3.54506666666667,9.91,0.19491
2021-05-14 08:29,35,26,21,20.9,0.00360000000000005,10.2,0.23544
2021-05-14 08:44,36,26,21,21.025,0.0120666666666662,10.48,0.27598
2021-05-14 08:59,37,26,21,21.025,0.00999999999999979,10.76,0.31652
2021-05-14 09:14,38,26,21,21,2.38793333333333,10.98,0.36033
2021-05-14 09:29,39,26,21,21.075,3.982,11.19,0.40414
2021-05-14 09:44,40,26,21,21.225,6.021,11.41,0.44795
2021-05-14 09:59,41,26,21,21.6,6.08773333333333,11.62,0.49176
2021-05-14 10:14,42,26,21,22.025,6.15946666666667,11.73,0.52996
2021-05-14 10:29,43,26,21,22.5,3.7268,11.83,0.56816
2021-05-14 10:44,44,26,21,22.925,0.000200000000000422,11.93,0.60635
2021-05-14 10:59,45,26,21,23.125,-0.00293333333333301,12.2,0.66312
2021-05-14 11:14,46,26,21,23.15,-0.000333333333333741,12.32,0.68344
2021-05-14 11:29,47,26,21,23.225,-0.000733333333333697,12.44,0.70376
2021-05-14 11:44,48,26,21,23.225,0.00253333333333305,12.56,0.72408
2021-05-14 11:59,49,26,21,23.225,-0.000399999999999956,12.68,0.7444
2021-05-14 12:14,50,26,21,23.225,-0.000533333333333275,12.59,0.73914
2021-05-14 12:29,51,26,21,23.25,0.00226666666666642,12.49,0.73389
2021-05-14 12:44,52,26,21,23.275,-0.00280000000000058,12.39,0.72863
2021-05-14 12:59,53,26,21,23.325,0.00279999999999969,12.29,0.72337
2021-05-14 13:14,54,26,21,23.375,0.00166666666666648,12.35,0.70756
2021-05-14 13:29,55,26,21,23.4,0.00113333333333276,12.41,0.69175
2021-05-14 13:44,56,26,21,23.475,-0.000199999999999978,12.47,0.67594
2021-05-14 13:59,57,26,21,23.5,-0.00526666666666697,12.53,0.66013
2021-05-14 14:14,58,26,21,23.55,-0.00599999999999978,12.34,0.61874
2021-05-14 14:29,59,26,21,23.625,0.00193333333333356,12.29,0.60458
2021-05-14 14:44,60,26,21,23.65,0.00353333333333294,12.23,0.59042
2021-05-14 14:59,61,26,21,23.725,-0.0029333333333339,12.18,0.57626
2021-05-14 15:14,62,26,21,23.8,-0.00813333333333333,12.35,0.56994
2021-05-14 15:29,63,26,21,23.9,0.00226666666666642,12.52,0.56362
2021-05-14 15:44,64,26,21,23.95,0.00266666666666637,12.69,0.55729
2021-05-14 15:59,65,26,21,24.075,0.00206666666666644,12.86,0.55097
2021-05-14 16:14,66,26,21,24.225,0.0032666666666672,13.06,0.56363
2021-05-14 16:29,67,26,21,24.325,0.00700000000000012,13.26,0.57629
2021-05-14 16:44,68,26,21,24.425,-0.00119999999999987,13.47,0.58894
2021-05-14 16:59,69,26,21,24.425,-0.00266666666666682,12.96,0.54728
2021-05-14 17:14,70,26,21,24.4,-0.00746666666666629,12.89,0.51005
2021-05-14 17:29,71,26,21,24.425,0.00273333333333303,12.82,0.47282
2021-05-14 17:44,72,26,21,24.375,0.000599999999999934,12.75,0.43559
2021-05-14 17:59,73,30,19,24.35,-0.0043333333333333,12.68,0.39836
2021-05-14 18:14,74,30,19,24.35,-0.00159999999999982,12.55,0.37141
2021-05-14 18:29,75,30,19,24.325,-0.0028666666666668,12.43,0.34446
2021-05-14 18:44,76,30,19,24.3,0.00126666666666608,12.3,0.31751
2021-05-14 18:59,77,30,19,24.2,-0.00253333333333305,12.18,0.29057
2021-05-14 19:14,78,30,19,24.175,-0.00133333333333319,12.18,0.25023
2021-05-14 19:29,79,30,19,24.1,0.00439999999999996,12.17,0.20989
2021-05-14 19:44,80,30,19,24.05,0.00173333333333359,12.17,0.16955
2021-05-14 19:59,81,30,19,23.95,-0.005066666666667,12.17,0.12921
2021-05-14 20:14,82,30,19,23.9,0.00353333333333339,11.95,0.11832
2021-05-14 20:29,83,30,19,23.825,-0.00266666666666637,11.92,0.08858
2021-05-14 20:44,84,30,19,23.725,0.000599999999999934,11.91,0.05885
2021-05-14 20:59,85,30,19,23.625,-0.00253333333333305,11.89,0.02911
2021-05-14 21:14,86,30,19,23.525,0.000733333333333253,11.78,0.02183
2021-05-14 21:29,87,30,19,23.425,0.00533333333333319,11.67,0.01455
2021-05-14 21:44,88,30,19,23.35,0.00713333333333299,11.56,0.00727
2021-05-14 21:59,89,30,19,23.25,0.00860000000000039,11.46,0
2021-05-14 22:14,90,30,19,23.15,0.0114000000000001,11.39,0
2021-05-14 22:29,91,30,19,22.975,0.0174000000000003,11.33,1e-05
2021-05-14 22:44,92,30,19,22.85,0.0135333333333332,11.26,1e-05
2021-05-14 22:59,93,30,19,22.75,0.0120666666666667,11.2,2e-05
2021-05-14 23:14,94,30,19,22.65,0.0135333333333332,11.25,0
2021-05-14 23:29,95,30,19,22.55,0.0148000000000001,11.16,0
2021-05-14 23:44,96,30,19,22.45,0.0108000000000001,11.07,0


==> data/polydome_min_robust.dat <==
tt,t,max,min,y,u,w1,w2
2021-05-24 23:59,1,30,19,20.3,0.0350000000000001,12.03,0
2021-05-25 00:14,2,30,19,20.025,0.0443999999999996,11.94,0
2021-05-25 00:29,3,30,19,19.95,0.043333333333333,11.84,0
2021-05-25 00:44,4,30,19,20.075,1.14773333333333,11.75,0
2021-05-25 00:59,5,30,19,19.85,2.7482,11.65,0
2021-05-25 01:14,6,30,19,19.85,0.0437999999999996,11.61,0
2021-05-25 01:29,7,30,19,20.075,0.0333999999999999,11.56,0
2021-05-25 01:44,8,30,19,19.85,5.09053333333333,11.52,0
2021-05-25 01:59,9,30,19,19.8,1.97506666666667,11.48,0
2021-05-25 02:14,10,30,19,19.975,0.0393333333333334,11.16,0
2021-05-25 02:29,11,30,19,19.975,3.5498,11.03,0
2021-05-25 02:44,12,30,19,19.975,3.93906666666667,10.9,0
2021-05-25 02:59,13,30,19,20.05,0.0324666666666666,10.77,0
2021-05-25 03:14,14,30,19,20.325,0.0368666666666666,10.62,0
2021-05-25 03:29,15,30,19,20.025,3.92213333333333,10.48,0
2021-05-25 03:44,16,30,19,20,0.8234,10.34,0
2021-05-25 03:59,17,30,19,20.05,0.0367999999999999,10.2,0
2021-05-25 04:14,18,30,19,20,2.74973333333333,10.14,0
2021-05-25 04:29,19,30,19,19.9,2.37466666666667,10.09,0
2021-05-25 04:44,20,30,19,20,1.59033333333333,10.03,0
2021-05-25 04:59,21,30,19,20.025,0.0508666666666664,9.98,0
2021-05-25 05:14,22,30,19,20.15,4.72213333333333,9.98,3e-05
2021-05-25 05:29,23,30,19,19.875,5.90326666666667,9.91,7e-05
2021-05-25 05:44,24,30,19,20.025,5.92093333333333,9.85,0.00011
2021-05-25 05:59,25,30,19,20.5,5.93266666666667,9.78,0.00015
2021-05-25 06:14,26,30,19,20.975,5.94646666666667,9.75,0.0084
2021-05-25 06:29,27,30,19,21.2,3.19813333333333,9.71,0.01665
2021-05-25 06:44,28,30,19,21.325,5.96673333333333,9.67,0.0249
2021-05-25 06:59,29,30,19,21.375,5.96393333333333,9.63,0.03314
2021-05-25 07:14,30,30,19,21.5,5.96913333333333,9.63,0.05619
2021-05-25 07:29,31,30,19,21.625,3.60373333333333,9.62,0.07923
2021-05-25 07:44,32,30,19,21.775,2.4124,9.62,0.10228
2021-05-25 07:59,33,26,21,21.725,4.4024,9.82,0.13528
2021-05-25 08:14,34,26,21,21.725,3.21026666666667,9.86,0.16927
2021-05-25 08:29,35,26,21,21.725,1.6326,9.89,0.20327
2021-05-25 08:44,36,26,21,21.8,1.61453333333333,9.93,0.23726
2021-05-25 08:59,37,26,21,21.75,1.23526666666667,9.97,0.27126
2021-05-25 09:14,38,26,21,21.75,0.0347999999999997,10.06,0.30405
2021-05-25 09:29,39,26,21,21.7,2.4022,10.16,0.33684
2021-05-25 09:44,40,26,21,21.7,0.0382666666666664,10.25,0.36963
2021-05-25 09:59,41,26,21,21.8,0.0328666666666666,10.35,0.40242
2021-05-25 10:14,42,26,21,21.85,0.0322666666666667,10.56,0.43938
2021-05-25 10:29,43,26,21,21.95,0.0348666666666664,10.78,0.47633
2021-05-25 10:44,44,26,21,22,0.0298000000000003,10.99,0.51329
2021-05-25 10:59,45,26,21,22.075,0.0322666666666671,11.08,0.54362
2021-05-25 11:14,46,26,21,22.175,0.035733333333333,11.31,0.5677
2021-05-25 11:29,47,26,21,22.225,0.0379999999999998,11.54,0.59178
2021-05-25 11:44,48,26,21,22.3,0.038933333333333,11.77,0.61585
2021-05-25 11:59,49,26,21,22.425,0.0332666666666661,12,0.63993
2021-05-25 12:14,50,26,21,22.5,0.0317999999999996,12.16,0.65004
2021-05-25 12:29,51,26,21,22.575,0.0333999999999999,12.33,0.66016
2021-05-25 12:44,52,26,21,22.65,0.0385999999999997,12.5,0.67027
2021-05-25 12:59,53,26,21,22.7,0.0291999999999999,12.66,0.68038
2021-05-25 13:14,54,26,21,22.8,0.0358999999999998,12.84,0.71219
2021-05-25 13:29,55,26,21,22.9,0.027533333333333,13.02,0.74399
2021-05-25 13:44,56,26,21,22.975,0.0219333333333331,13.2,0.7758
2021-05-25 13:59,57,26,21,23.075,0.0291333333333332,13.45,0.82508
2021-05-25 14:14,58,26,21,23.2,0.0233333333333334,13.59,0.81209
2021-05-25 14:29,59,26,21,23.375,0.0196666666666667,13.73,0.79909
2021-05-25 14:44,60,26,21,23.475,0.0230666666666668,13.87,0.78609
2021-05-25 14:59,61,26,21,23.6,0.0219333333333336,14.01,0.7731
2021-05-25 15:14,62,26,21,23.75,0.0166666666666662,14.09,0.75438
2021-05-25 15:29,63,26,21,23.9,0.0219333333333327,14.17,0.73566
2021-05-25 15:44,64,26,21,24,0.0167999999999995,14.25,0.71693
2021-05-25 15:59,65,26,21,24.175,0.0201000000000002,14.33,0.69821
2021-05-25 16:14,66,26,21,24.25,0.018466666666666,14.41,0.67815
2021-05-25 16:29,67,26,21,24.45,0.0213333333333336,14.48,0.65808
2021-05-25 16:44,68,26,21,24.575,0.0139999999999993,14.56,0.63802
2021-05-25 16:59,69,26,21,24.725,0.0220666666666669,14.63,0.61796
2021-05-25 17:14,70,26,21,24.85,0.0156000000000001,14,0.55694
2021-05-25 17:29,71,26,21,24.975,0.0150666666666663,13.99,0.51324
2021-05-25 17:44,72,26,21,25.075,0.0177999999999998,13.98,0.46954
2021-05-25 17:59,73,30,19,25.175,0.0138000000000003,13.97,0.42584
2021-05-25 18:14,74,30,19,25.2,0.0154666666666667,13.97,0.39022
2021-05-25 18:29,75,30,19,25.275,0.018066666666666,13.97,0.3546
2021-05-25 18:44,76,30,19,25.25,0.0168999999999992,13.97,0.31898
2021-05-25 18:59,77,30,19,25.25,0.0176666666666665,13.97,0.28336
2021-05-25 19:14,78,30,19,25.225,0.0224666666666669,13.91,0.24996
2021-05-25 19:29,79,30,19,25.175,0.0137999999999998,13.85,0.21655
2021-05-25 19:44,80,30,19,25.1,0.0183999999999997,13.79,0.18314
2021-05-25 19:59,81,30,19,25.05,0.0219999999999998,13.73,0.14974
2021-05-25 20:14,82,30,19,24.95,0.0187333333333326,13.92,0.11905
2021-05-25 20:29,83,30,19,24.85,0.0190666666666668,13.78,0.0925
2021-05-25 20:44,84,30,19,24.75,0.0217999999999998,13.64,0.06596
2021-05-25 20:59,85,30,19,24.625,0.0222000000000002,13.5,0.03942
2021-05-25 21:14,86,30,19,24.475,0.0265333333333335,13.32,0.02959
2021-05-25 21:29,87,30,19,24.375,0.025933333333334,13.13,0.01976
2021-05-25 21:44,88,30,19,24.275,0.0232666666666663,12.95,0.00993
2021-05-25 21:59,89,30,19,24.15,0.0293999999999994,12.76,0.0001
2021-05-25 22:14,90,30,19,24.025,0.0318333333333332,12.6,8e-05
2021-05-25 22:29,91,30,19,23.9,0.0314333333333332,12.43,5e-05
2021-05-25 22:44,92,30,19,23.825,0.0284666666666666,12.27,2e-05
2021-05-25 22:59,93,30,19,23.65,0.0364,12.1,0
2021-05-25 23:14,94,30,19,23.5,0.0283333333333329,12.15,0
2021-05-25 23:29,95,30,19,23.4,0.0348666666666664,12.02,0
2021-05-25 23:44,96,30,19,23.3,0.0353333333333334,11.89,0

